Sketch-Fill-A-R: A Persona-Grounded Chit-Chat Generation Framework

Human-like chit-chat conversation requires agents to generate responses that are fluent, engaging and consistent. We propose Sketch-Fill-A-R, a framework that uses a persona-memory to generate chit-chat responses in three phases. First, it generates dynamic sketch responses with open slots. Second, it generates candidate responses by filling slots with parts of its stored persona traits. Lastly, it ranks and selects the final response via a language model score. Sketch-Fill-A-R outperforms a state-of-the-art baseline both quantitatively (10-point lower perplexity) and qualitatively (preferred by 55% heads-up in single-turn and 20% higher in consistency in multi-turn user studies) on the Persona-Chat dataset. Finally, we extensively analyze Sketch-Fill-A-R's responses and human feedback, and show it is more consistent and engaging by using more relevant responses and questions.

==> document.json <==
{"_class":"document","do_objectID":"B983ADBD-205C-48EC-8CD9-C0498DB6337C","assets":{"_class":"assetCollection","colorAssets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[],"colors":[],"gradients":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3"}]}

==> figures/document.json <==
{"_class":"document","do_objectID":"8752F5C6-9849-41BA-BA1B-422B210CEA77","assets":{"_class":"assetCollection","colorAssets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[],"colors":[],"gradients":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/6881E518-F605-4E61-A5A8-71F562542528"}]}

==> figures/meta.json <==
{"commit":"f4e56c65d61efa65dd63fd44515a6e4b855bdd9e","pagesAndArtboards":{"6881E518-F605-4E61-A5A8-71F562542528":{"name":"Page 1","artboards":{"5E2ABC32-B385-45F4-A0A7-FB9F46035019":{"name":"truncated_personas"}}}},"version":116,"fonts":["Menlo-Italic","LucidaGrande"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"f4e56c65d61efa65dd63fd44515a6e4b855bdd9e","appVersion":"53.2","build":72643,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":116,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.72643"],"appVersion":"53.2","build":72643}

==> figures/pages/6881E518-F605-4E61-A5A8-71F562542528.json <==
{"_class":"page","do_objectID":"6881E518-F605-4E61-A5A8-71F562542528","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"5E2ABC32-B385-45F4-A0A7-FB9F46035019","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":217,"width":245,"x":14,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"truncated_personas","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"801BB0AB-536D-419C-9307-7A904C0ED2C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":216,"width":259,"x":-14,"y":-4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"795E8146-F7D7-4F57-8F5D-487EDB4A35A6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":122,"x":77,"y":23},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"text","do_objectID":"CB42277A-CAF4-461B-9785-18F478299151","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":68,"y":23},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"i","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {2, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"A7F159E0-8590-46EA-A158-41DD937203F6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":24,"x":46,"y":43},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"love","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"love","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {22, 11}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"09D95378-CB5B-43F1-A0F1-D652FE1BE37C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":58,"x":11,"y":63},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"@persona","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"@persona","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {57, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"text","do_objectID":"341E4EEF-EB4F-4DD4-AD2F-D58E2E1E6600","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":58,"x":11,"y":83},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"@persona","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"@persona","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {57, 12}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"4B0EB2D9-7F69-4CC2-B4B1-6AA6C9CC4061","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":124,"x":76,"y":22},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B63A1E66-3538-473C-BD27-3E172D1359CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79.424233,"width":122.3168,"x":0.9500000000000028,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"10438119-D0D2-4A90-AE61-116628386DF3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46336000000001,"x":0.9500000000000028,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7131872357,"green":0.9758861975999999,"red":0.9379930796},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"37F02DE3-ABF9-43B1-948B-E091DE4FBBFE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":25.41336000000001,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8312956555,"green":0.9965551711,"red":0.9911418685},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"682C7A0D-602E-4568-8809-0D7444661DDC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":49.87672000000001,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6956401384000001,"green":0.9649365629,"red":0.9101268743000001},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"8BF30CC8-012E-4868-B578-584A437F51AF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46336000000002,"x":74.34008,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.846059208,"green":0.9991387928,"red":0.9977854671},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"D2828B96-73F5-420D-BF64-0E0313D3585F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":98.80344000000002,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8017685506,"green":0.9913879276999999,"red":0.9778546713},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"26F7D415-833F-4837-8668-76A11C263827","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856059,"width":24.46336000000001,"x":0.9500000000000028,"y":20.656058},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.694532872,"green":0.970472895,"red":0.9241522491},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"541C60DB-1D34-4CDA-98A5-443339F46EE4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856059,"width":24.46335999999999,"x":25.41336000000001,"y":20.656058},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7033910034999999,"green":0.9261822376,"red":0.8119492503},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"8982B4BE-FAB5-481F-ABA3-A9A1A76BBB64","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856059,"width":24.46335999999999,"x":49.87672000000001,"y":20.656058},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7570626682,"green":0.6067512495,"red":0.1508189158},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"071E6DEA-C692-417E-B598-3793E1725044","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856059,"width":24.46336000000002,"x":74.34008,"y":20.656058},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8509803922,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"246BBE08-303B-4C67-AD0F-3883211E61D1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856059,"width":24.46335999999999,"x":98.80344000000002,"y":20.656058},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7095424836999999,"green":0.8990849673,"red":0.742745098},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"9B096B46-4F27-4E42-A464-2362F4F5FD80","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46336000000001,"x":0.9500000000000028,"y":40.512117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7048673586999999,"green":0.9188004614,"red":0.7932487505},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"DDFDE5B1-D265-412F-B760-8A43DC4719E0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":25.41336000000001,"y":40.512117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6941637832000001,"green":0.9723183391,"red":0.9288273741},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"3F1C6284-2364-47DC-924F-E32C0DBA0648","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":49.87672000000001,"y":40.512117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7570011534,"green":0.7434371396,"red":0.334994233},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"ACF8D8E2-9264-4277-9EAB-A7DE05B505A3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46336000000002,"x":74.34008,"y":40.512117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8509803922,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"871F003B-820D-49AD-BD64-779684C25446","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":98.80344000000002,"y":40.512117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7547866205,"green":0.7490965013000001,"red":0.3502499039},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"16B442EF-A397-4FD7-9BA6-85BF07176046","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46336000000001,"x":0.9500000000000028,"y":60.368175},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7082660515,"green":0.9750249904,"red":0.9357785467},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"58EF6BCA-BB16-4565-819F-D58455FEAE37","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":25.41336000000001,"y":60.368175},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.752556709,"green":0.9827758554,"red":0.9557093426},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"44404736-C6E9-4E64-BA02-4EF7AB4F1969","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":49.87672000000001,"y":60.368175},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7279507882,"green":0.9784698193,"red":0.9446366782},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"8B07CFEB-E5EF-4C5A-9E11-7E4DA74EC3CC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46336000000002,"x":74.34008,"y":60.368175},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8509803922,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"DAE27F6C-3B55-44F2-AD66-C5390DB8A73D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.856058,"width":24.46335999999999,"x":98.80344000000002,"y":60.368175},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3450980392,"green":0.1137254902,"red":0.031372549},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]}]},{"_class":"text","do_objectID":"65A3A591-0BB2-4BBC-8086-896AB38261D1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":55,"x":110,"y":3},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Attention","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Attention","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {54, 10}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"group","do_objectID":"15EBC376-3FE1-4893-B397-A5ABA4D60CD7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":81,"width":5,"x":206,"y":22},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"420F6CA5-743D-445C-8F1C-4B0598766DDA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79.42423300000002,"width":3.971211671600003,"x":0.9116000000000213,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"shapePath","do_objectID":"C57E3ACA-B655-4BBA-9B14-05A9515D942D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79.42423300000002,"width":3.97121199999998,"x":0.9116000000000213,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99609376145942752}","curveMode":1,"curveTo":"{0, 0.99609376145942752}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99609376145942752}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.003906251131188236}","curveMode":1,"curveTo":"{0, 0.003906251131188236}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.003906251131188236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.003906251131188236}","curveMode":1,"curveTo":"{1, 0.003906251131188236}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.003906251131188236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99609376145942752}","curveMode":1,"curveTo":"{1, 0.99609376145942752}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99609376145942752}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"E31E3403-CE1A-4685-94AE-E8F68BBB02D0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79.42423300000002,"width":3.97121199999998,"x":0.9116000000000213,"y":0.7999999999999972},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"position":0,"thickness":0.01}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99609376145942752}","curveMode":1,"curveTo":"{0, 0.99609376145942752}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99609376145942752}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.003906251131188236}","curveMode":1,"curveTo":"{0, 0.003906251131188236}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.003906251131188236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.003906251131188236}","curveMode":1,"curveTo":"{1, 0.003906251131188236}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.003906251131188236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.99609376145942752}","curveMode":1,"curveTo":"{1, 0.99609376145942752}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99609376145942752}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}]},{"_class":"group","do_objectID":"1D6116B6-3770-4B7C-8B4E-426141631F2F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":91,"width":34,"x":207,"y":16},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 42","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"65304CC9-1B5F-4A8A-802F-9D401E3A338C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":85.762936},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"E2DB2446-9022-4EE6-8F3C-4BDEC6B5CB6C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":85.762936},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"position":0,"thickness":0.8}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"FBD478DB-245F-418B-85BF-E382B71FB730","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":23,"x":10.8828116716,"y":78.2824668584},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0.00","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0.00","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {22, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"57E52D46-F7D4-481E-9DB0-8B528CB55AFC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":70.28407100000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 31","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"70D19D89-247F-4678-8FFA-BAAE64302CFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":70.28407100000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 32","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"position":0,"thickness":0.8}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"03D5CF82-80C9-469A-9B9E-B198AD4D5C83","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":23,"x":10.8828116716,"y":62.8036024272},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0.15","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0.15","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {21, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"B305B44B-204D-4A93-AF6F-01E67DC9EC6C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":54.80520700000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 33","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"6D318264-2ADC-4BAA-B7D2-0EA0B2C5E048","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":54.80520700000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 34","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"position":0,"thickness":0.8}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"EE007472-9906-4E7F-876D-42AAFBE7A676","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":23,"x":10.8828116716,"y":47.324737996},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0.30","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0.30","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {22, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"CBA57D34-82A4-4B9F-B71D-B689D876B140","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":39.326342},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 35","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"FDCCE7FF-66B2-478C-BCE7-8536646BA3E1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":39.326342},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 36","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"position":0,"thickness":0.8}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"EE59EFE4-71A8-4E39-8D8F-F70AF222BDD1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":23,"x":10.8828116716,"y":31.8458735648},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0.45","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0.45","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {21, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"2C851366-5D76-41C5-BB86-1548271C9203","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":23.84747800000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 37","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"6EC3147F-D255-4689-AC46-A06E15EC173C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":23.84747800000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 38","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"position":0,"thickness":0.8}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"BA345736-B541-4DD4-9B17-8A193A170DA3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":23,"x":10.8828116716,"y":16.36700913360001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0.60","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0.60","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {22, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"shapePath","do_objectID":"06E2E849-EB25-4641-BD00-523FA84BC19D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":8.368612999999996},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 39","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"22EB249B-C58B-43B0-A781-7018423DFC11","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":3.5,"x":3.882812000000001,"y":8.368612999999996},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 40","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":1},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"fillType":0,"position":0,"thickness":0.8}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"text","do_objectID":"3E4DC1BC-67D2-4A05-B1B3-36AAED28435A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":23,"x":10.8828116716,"y":0.8881447023999982},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0.75","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0.75","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1992851495742798,"green":0.1992851495742798,"red":0.1992851495742798},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":10}}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {21, 9}}","lineSpacingBehaviour":1,"textBehaviour":0},{"_class":"bitmap","do_objectID":"39BFEE73-1AF5-4E3F-BAA5-FDF1274E2087","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":4,"x":0,"y":7},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Image 41","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/6849265831e04a26ddd4888791b9c5cab77cb929.png"},"intendedDPI":0}]},{"_class":"text","do_objectID":"0161F731-49AB-4235-BCBC-136A998E57B8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":228,"x":7,"y":123},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Personas: 1: i hate","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1991860270500183,"green":0.1993345618247986,"red":0.1991733312606812},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Personas:\n1: i hate the color pink\n2: i do not drink alcohol\n3: i’m a huge coffee lover\n4: my father was a construction worker\n5: i enjoy mountain biking as a hobby","attributes":[{"_class":"stringAttribute","location":0,"length":164,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"LucidaGrande","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1991860270500183,"green":0.1993345618247986,"red":0.1991733312606812},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {228, 87}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"541F5DF6-D43B-4820-8ABF-3EDD26C3E379","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":15,"x":82,"y":104},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {14, 12}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"CA68DBEC-0C45-4EA4-AACE-B4945AABEE05","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":15,"x":106,"y":104},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p2","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {15, 12}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"C0DCACE1-B0C3-41EB-A256-67606EBF5813","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":15,"x":156,"y":104},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p4","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p4","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {15, 12}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"CBECD5D8-65DB-4CB5-93A5-F651A612B7DC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":15,"x":181,"y":104},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p5","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {15, 12}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"5968CB64-9E35-4DD9-AA57-A2D4B5BE54BC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":15,"x":130,"y":104},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p3","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p3","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1989299654960632,"green":0.1997225880622864,"red":0.1971288621425629},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Italic","size":12}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {15, 12}}","lineSpacingBehaviour":2,"textBehaviour":0}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3.json <==
{"_class":"page","do_objectID":"AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"FD4BAE47-190A-43BD-86B3-80EC7BC87B8A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":280,"width":958,"x":-347,"y":-7},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Artboard","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"B2CC4DE1-19C4-448F-A866-C4B265747E43","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":365,"x":0,"y":18},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.17,"blue":0.2549019607843137,"green":0.3490196078431372,"red":0.3568627450980392},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"32224596-BA71-4554-85D7-811BBC9446A1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":16,"x":459,"y":35},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"m","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A0577D08-9AA5-476F-A0F7-860DF9EE14D2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8.800781000000001,"width":16,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"group","do_objectID":"9872A672-2231-4474-A8DF-8BB58F943D33","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":17,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"1688B95B-4BB6-4BD2-B879-9CFBF24019DE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":16,"x":0.3958,"y":0.2235999999999994},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"727BA7EA-D55C-4B5E-956A-A3C886E2B4BD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":16,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E325F407-D343-432A-8300-EAE140B4A267","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8.125,"width":14.6875,"x":0.515625,"y":0.078125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.069148936170212769, 0.87692307692307692}","curveMode":4,"curveTo":"{0.072340425531914887, 0.84423076923076923}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.072340425531914887, 0.84423076923076923}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.061702127659574467, 0.97884615384615381}","curveMode":3,"curveTo":"{0.061702127659574467, 0.92884615384615388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.061702127659574467, 0.94038461538461537}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11170212765957446, 1}","curveMode":2,"curveTo":"{0.078723404255319152, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.096808510638297873, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14361702127659576, 0.93269230769230771}","curveMode":4,"curveTo":"{0.13297872340425532, 0.98076923076923073}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14148936170212767, 0.93653846153846154}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16489361702127658, 0.77500000000000002}","curveMode":4,"curveTo":"{0.1574468085106383, 0.8288461538461539}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16489361702127658, 0.77500000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19893617021276597, 0.52692307692307694}","curveMode":4,"curveTo":"{0.1925531914893617, 0.57499999999999996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.1925531914893617, 0.57499999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21808510638297873, 0.39038461538461539}","curveMode":4,"curveTo":"{0.20638297872340425, 0.47884615384615387}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21276595744680851, 0.42692307692307691}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24680851063829787, 0.24807692307692308}","curveMode":4,"curveTo":"{0.2276595744680851, 0.32500000000000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22872340425531915, 0.31730769230769229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48297872340425529, 0.04807692307692308}","curveMode":3,"curveTo":"{0.31170212765957445, 0.04807692307692308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.42765957446808511, 0.04807692307692308}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49361702127659574, 0.25769230769230766}","curveMode":3,"curveTo":"{0.49361702127659574, 0.12884615384615383}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49361702127659574, 0.20192307692307693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47553191489361701, 0.38461538461538464}","curveMode":4,"curveTo":"{0.48510638297872338, 0.31923076923076921}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47553191489361701, 0.38461538461538464}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44148936170212766, 0.64230769230769236}","curveMode":1,"curveTo":"{0.44148936170212766, 0.64230769230769236}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44148936170212766, 0.64230769230769236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41170212765957448, 0.85384615384615381}","curveMode":4,"curveTo":"{0.41702127659574467, 0.80961538461538463}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.41702127659574467, 0.80961538461538463}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40106382978723404, 0.97884615384615381}","curveMode":3,"curveTo":"{0.40106382978723404, 0.92884615384615388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40106382978723404, 0.94038461538461537}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.474468085106383, 1}","curveMode":3,"curveTo":"{0.41808510638297874, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43617021276595747, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50851063829787235, 0.75}","curveMode":3,"curveTo":"{0.48191489361702128, 0.94423076923076921}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49148936170212765, 0.87307692307692308}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56808510638297871, 0.31346153846153846}","curveMode":4,"curveTo":"{0.55319148936170215, 0.42692307692307691}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56489361702127661, 0.34230769230769231}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81808510638297871, 0.04807692307692308}","curveMode":3,"curveTo":"{0.63297872340425532, 0.04807692307692308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76595744680851063, 0.04807692307692308}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83191489361702131, 0.32884615384615384}","curveMode":3,"curveTo":"{0.83191489361702131, 0.12307692307692308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83191489361702131, 0.20192307692307693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74574468085106382, 0.75}","curveMode":4,"curveTo":"{0.7808510638297872, 0.58076923076923082}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75638297872340421, 0.69615384615384612}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74042553191489358, 0.9211538461538461}","curveMode":3,"curveTo":"{0.74042553191489358, 0.77500000000000002}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74042553191489358, 0.81730769230769229}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9553191489361702, 1}","curveMode":3,"curveTo":"{0.78297872340425534, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84042553191489366, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.6365384615384615}","curveMode":2,"curveTo":"{1, 0.67692307692307696}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.6596153846153846}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97340425531914898, 0.6365384615384615}","curveMode":2,"curveTo":"{0.98936170212765961, 0.6365384615384615}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9861702127659574, 0.6365384615384615}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94893617021276599, 0.79423076923076918}","curveMode":3,"curveTo":"{0.97340425531914898, 0.64423076923076927}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96808510638297873, 0.67692307692307696}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82234042553191489, 0.94999999999999996}","curveMode":3,"curveTo":"{0.91063829787234041, 0.94999999999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8425531914893617, 0.94999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81382978723404253, 0.82307692307692304}","curveMode":2,"curveTo":"{0.81382978723404253, 0.92884615384615388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81382978723404253, 0.87692307692307692}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85851063829787233, 0.60576923076923073}","curveMode":4,"curveTo":"{0.82446808510638303, 0.76923076923076927}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83617021276595749, 0.72115384615384615}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91063829787234041, 0.092307692307692313}","curveMode":3,"curveTo":"{0.91063829787234041, 0.36153846153846153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91063829787234041, 0.23461538461538461}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67765957446808511, 0}","curveMode":2,"curveTo":"{0.86170212765957444, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77021276595744681, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56914893617021278, 0.18461538461538463}","curveMode":4,"curveTo":"{0.61595744680851061, 0.096153846153846159}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57021276595744685, 0.21346153846153845}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50106382978723407, 0.0096153846153846159}","curveMode":4,"curveTo":"{0.56595744680851068, 0.10961538461538461}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53191489361702127, 0.055769230769230772}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32127659574468087, 0}","curveMode":3,"curveTo":"{0.46170212765957447, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43191489361702129, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23510638297872341, 0.065384615384615388}","curveMode":4,"curveTo":"{0.26170212765957446, 0.14038461538461539}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2404255319148936, 0.19038461538461537}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.072340425531914887, 0}","curveMode":2,"curveTo":"{0.18297872340425531, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12872340425531914, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.015957446808510637, 0.20192307692307693}","curveMode":4,"curveTo":"{0.048936170212765959, 0.08461538461538462}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.038297872340425532, 0.125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.36153846153846153}","curveMode":3,"curveTo":"{0, 0.33269230769230768}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.33846153846153848}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.027659574468085105, 0.36153846153846153}","curveMode":3,"curveTo":"{0.01276595744680851, 0.36153846153846153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.014893617021276596, 0.36153846153846153}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.056382978723404253, 0.15384615384615385}","curveMode":4,"curveTo":"{0.028723404255319149, 0.35961538461538461}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.036170212765957444, 0.30961538461538463}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14468085106382977, 0.04807692307692308}","curveMode":3,"curveTo":"{0.08085106382978724, 0.04807692307692308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12446808510638298, 0.04807692307692308}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16276595744680852, 0.19615384615384615}","curveMode":3,"curveTo":"{0.16276595744680852, 0.065384615384615388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16276595744680852, 0.14999999999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14361702127659576, 0.33461538461538459}","curveMode":4,"curveTo":"{0.15957446808510639, 0.21923076923076923}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.14361702127659576, 0.33461538461538459}"}]}]}]}]}]},{"_class":"oval","do_objectID":"9AB54333-6D0D-41D1-8A5A-3FD505970812","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":41,"width":41,"x":446,"y":18},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"group","do_objectID":"19B5F49A-894F-446F-BA0D-1A249AEE8B36","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":340,"x":13,"y":30},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e(_textrm_never_","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"841EFF22-79DE-4A43-9130-2363E18A484E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D92B9882-45DE-4020-91F9-149E8A9CC9D6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":3,"x":0.369,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"DB4AE3AE-B80F-4397-B036-ECB893063BC3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":3,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"00EBA02F-2FEC-4E8D-9E2D-CAE3E374DDE8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":1.921875,"x":0.640625,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96080627099664051}","curveMode":1,"curveTo":"{1, 0.96080627099664051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.96080627099664051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29268292682926828, 0.96080627099664051}","curveMode":1,"curveTo":"{0.29268292682926828, 0.96080627099664051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29268292682926828, 0.96080627099664051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29268292682926828, 0.040313549832026875}","curveMode":1,"curveTo":"{0.29268292682926828, 0.040313549832026875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29268292682926828, 0.040313549832026875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.040313549832026875}","curveMode":1,"curveTo":"{1, 0.040313549832026875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.040313549832026875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}]}]}]},{"_class":"group","do_objectID":"B1CEE54C-FD1D-4DBF-9B25-EBA0025988AD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":3,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D2B3A263-A0FB-40DC-B376-9EF426FEA81F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.2442000000000002,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"4A7DF0AB-4047-4580-A985-89334DD217EF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"B50693A5-19A7-4EF3-92D9-BF6E2233B834","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0.640625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"06F89318-AA1A-4039-80C1-ED844EDA5B3B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44314868804664725, 0.46666666666666667}","curveMode":4,"curveTo":"{0.36734693877551022, 0.46666666666666667}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36734693877551022, 0.46666666666666667}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94752186588921283, 0.34814814814814815}","curveMode":3,"curveTo":"{0.63556851311953355, 0.46172839506172841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76676384839650147, 0.4148148148148148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96209912536443154, 0.091358024691358022}","curveMode":3,"curveTo":"{0.96209912536443154, 0.21975308641975308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96209912536443154, 0.18765432098765433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39358600583090381, 0}","curveMode":3,"curveTo":"{0.86297376093294464, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68221574344023328, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.8246913580246914}","curveMode":3,"curveTo":"{0, 0.21481481481481482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78134110787172006, 1}","curveMode":3,"curveTo":"{0.15451895043731778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40816326530612246, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72592592592592597}","curveMode":3,"curveTo":"{1, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7382716049382716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95626822157434399, 0.71111111111111114}","curveMode":2,"curveTo":"{0.98542274052478129, 0.71111111111111114}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96793002915451898, 0.71111111111111114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7288629737609329, 0.95061728395061729}","curveMode":4,"curveTo":"{0.95043731778425655, 0.71604938271604934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93586005830903785, 0.73333333333333328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2099125364431487, 0.95061728395061729}","curveMode":3,"curveTo":"{0.44606413994169097, 0.95061728395061729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4139941690962099, 0.95061728395061729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18658892128279883, 0.66913580246913584}","curveMode":3,"curveTo":"{0.18658892128279883, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18658892128279883, 0.6962962962962963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23032069970845481, 0.46666666666666667}","curveMode":4,"curveTo":"{0.18950437317784258, 0.59999999999999998}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23032069970845481, 0.46666666666666667}"}]},{"_class":"shapePath","do_objectID":"F3F34929-C484-4B2B-A6D4-1285D0CF35C1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.328125,"width":3.375,"x":1.3125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16203703703703703, 0.087248322147651006}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 0}","curveMode":3,"curveTo":"{0.58796296296296291, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69444444444444442, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":3,"curveTo":"{1, 0.17449664429530201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.37583892617449666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17129629629629631, 1}","curveMode":4,"curveTo":"{0.33796296296296297, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.17129629629629631, 1}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"23BB8ADF-DFEA-48A3-805A-7C59B44EBB0D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":19,"x":10,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"30D2DA82-9247-49D3-82FD-24289A1FD01A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0.7387999999999995,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D6C579C5-FB2C-45CB-AF8B-2B26DB8A04F0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0AFA216B-73ED-4291-A51E-C400735A874C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.25,"x":0.375,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98768197088465848}","curveMode":2,"curveTo":"{1, 0.99776035834266519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38942307692307693, 0.84210526315789469}","curveMode":4,"curveTo":"{1, 0.98544232922732367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.96864501679731241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.32586786114221722}","curveMode":3,"curveTo":"{0.25, 0.6528555431131019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015677491601343786}","curveMode":4,"curveTo":"{0.41346153846153844, 0.1522956326987682}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94230769230769229, 0.026875699888017916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0033594624860022394}","curveMode":2,"curveTo":"{1, 0.013437849944008958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91346153846153844, 0}","curveMode":3,"curveTo":"{0.98076923076923073, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052884615384615384, 0.3057110862262038}","curveMode":3,"curveTo":"{0.52403846153846156, 0.0683090705487122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27403846153846156, 0.1948488241881299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57782754759238519}","curveMode":2,"curveTo":"{0, 0.41657334826427772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54326923076923073, 0.93505039193729}","curveMode":3,"curveTo":"{0.04807692307692308, 0.69876819708846583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28365384615384615, 0.81187010078387456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98076923076923073, 1}","curveMode":3,"curveTo":"{0.91346153846153844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 1}"}]}]}]},{"_class":"group","do_objectID":"7A0D4815-8173-42A1-A9B9-05EB4947C2B3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":8,"x":5.163036999999999,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-3-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"82A9A4A2-C671-448C-B853-C311DFEF410F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1AB12280-E8EA-4798-83A3-DA61D854638A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":7.015625,"x":0.453125,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15367483296213807, 0.22278481012658227}","curveMode":4,"curveTo":"{0.15367483296213807, 0.11139240506329114}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15367483296213807, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15367483296213807, 0.92911392405063287}","curveMode":4,"curveTo":"{0.15367483296213807, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15367483296213807, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.92911392405063287}","curveMode":4,"curveTo":"{0.13140311804008908, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.069042316258351888, 0.99746835443037973}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27616926503340755, 0.9924050632911392}","curveMode":2,"curveTo":"{0.16926503340757237, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22271714922048999, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44766146993318484, 1}","curveMode":4,"curveTo":"{0.37861915367483295, 0.99746835443037973}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.44766146993318484, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31403118040089084, 0.92911392405063287}","curveMode":4,"curveTo":"{0.44766146993318484, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.44766146993318484, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29175946547884185, 0.82784810126582276}","curveMode":4,"curveTo":"{0.29175946547884185, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29175946547884185, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29175946547884185, 0.17721518987341772}","curveMode":4,"curveTo":"{0.29175946547884185, 0.41265822784810124}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.29175946547884185, 0.41265822784810124}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68596881959910916, 0.050632911392405063}","curveMode":2,"curveTo":"{0.43207126948775054, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55902004454342979, 0.050632911392405063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70601336302895323, 0.30126582278481012}","curveMode":4,"curveTo":"{0.70601336302895323, 0.17215189873417722}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70601336302895323, 0.30126582278481012}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70601336302895323, 0.92911392405063287}","curveMode":4,"curveTo":"{0.70601336302895323, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.70601336302895323, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5523385300668151, 0.92911392405063287}","curveMode":4,"curveTo":"{0.68596881959910916, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5523385300668151, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62138084632516699, 0.99746835443037973}","curveMode":4,"curveTo":"{0.5523385300668151, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5523385300668151, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82850779510022277, 0.9924050632911392}","curveMode":2,"curveTo":"{0.72383073496659245, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77728285077950998, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93095768374164811, 0.99746835443037973}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89532293986636968, 0.92911392405063287}","curveMode":4,"curveTo":"{1, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84409799554565701, 0.86329113924050638}","curveMode":4,"curveTo":"{0.84632516703786187, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84409799554565701, 0.86329113924050638}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84409799554565701, 0.23544303797468355}","curveMode":4,"curveTo":"{0.84409799554565701, 0.43037974683544306}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84409799554565701, 0.43037974683544306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75501113585746105, 0.045569620253164557}","curveMode":4,"curveTo":"{0.84409799554565701, 0.16455696202531644}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78173719376391981, 0.083544303797468356}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42761692650334077, 0}","curveMode":3,"curveTo":"{0.68819599109131402, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57461024498886415, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27839643652561247, 0.23797468354430379}","curveMode":4,"curveTo":"{0.33407572383073497, 0.098734177215189872}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.27839643652561247, 0.23797468354430379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27839643652561247, 0}","curveMode":1,"curveTo":"{0.27839643652561247, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.27839643652561247, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.025316455696202531}","curveMode":1,"curveTo":"{0, 0.025316455696202531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.025316455696202531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13808463251670378, 0.096202531645569619}","curveMode":4,"curveTo":"{0, 0.096202531645569619}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.096202531645569619}"}]}]}]},{"_class":"group","do_objectID":"F83DBD67-7F9D-4E80-9AEF-49DBB1AD95CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":12.91653,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B7918A74-F549-4EDC-B94C-3E36F55ADA32","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"03E2772F-35FD-446D-9E37-C7E0132B3590","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7D4BE3FB-0213-43C5-B4DF-CA0713E327A3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"57575619-40A5-4293-8970-EAD8634A9D27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"0BC5DD96-EE44-476C-AACA-532D47003EBF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":9,"x":29,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D8720C01-3FC6-4EE3-BA00-9F94CF2A45B4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":8,"x":0.1078879999999991,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-5-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"176937F8-A05B-4389-9FBA-57C8E0BBD8B9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9EC6758E-EE5B-4FB6-A3B6-8AF928749508","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":6.828125,"x":0.265625,"y":0.984375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83066361556064072, 0.16962025316455695}","curveMode":4,"curveTo":"{0.81006864988558347, 0.22278481012658227}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.81006864988558347, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.070886075949367092}","curveMode":4,"curveTo":"{0.86498855835240274, 0.073417721518987344}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95194508009153322, 0.0050632911392405064}","curveMode":4,"curveTo":"{1, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79633867276887871, 0.0075949367088607592}","curveMode":2,"curveTo":"{0.89244851258581237, 0.0075949367088607592}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84668192219679639, 0.0075949367088607592}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66819221967963383, 0}","curveMode":4,"curveTo":"{0.70251716247139584, 0.0025316455696202532}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66819221967963383, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74370709382151035, 0.073417721518987344}","curveMode":4,"curveTo":"{0.66819221967963383, 0.070886075949367092}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.66819221967963383, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76659038901601828, 0.18734177215189873}","curveMode":3,"curveTo":"{0.76659038901601828, 0.1240506329113924}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76659038901601828, 0.16708860759493671}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75286041189931352, 0.22278481012658227}","curveMode":4,"curveTo":"{0.76201372997711669, 0.19746835443037974}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.75286041189931352, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54462242562929064, 0.79746835443037978}","curveMode":1,"curveTo":"{0.54462242562929064, 0.79746835443037978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54462242562929064, 0.79746835443037978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30434782608695654, 0.13924050632911392}","curveMode":4,"curveTo":"{0.31578947368421051, 0.16708860759493671}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.31578947368421051, 0.16708860759493671}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30434782608695654, 0.070886075949367092}","curveMode":3,"curveTo":"{0.30434782608695654, 0.13417721518987341}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30434782608695654, 0.12911392405063291}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42105263157894735, 0.070886075949367092}","curveMode":4,"curveTo":"{0.38443935926773454, 0.070886075949367092}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42105263157894735, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35926773455377575, 0.0025316455696202532}","curveMode":4,"curveTo":"{0.42105263157894735, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42105263157894735, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14187643020594964, 0.0075949367088607592}","curveMode":3,"curveTo":"{0.24485125858123569, 0.0075949367088607592}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19908466819221968, 0.0075949367088607592}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":4,"curveTo":"{0.061784897025171627, 0.0050632911392405064}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12814645308924486, 0.070886075949367092}","curveMode":4,"curveTo":"{0, 0.070886075949367092}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16247139588100687, 0.15443037974683543}","curveMode":4,"curveTo":"{0.13729977116704806, 0.083544303797468356}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16247139588100687, 0.15443037974683543}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46910755148741418, 0.98734177215189878}","curveMode":4,"curveTo":"{0.45766590389016021, 0.95696202531645569}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.45766590389016021, 0.95696202531645569}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52631578947368418, 1}","curveMode":2,"curveTo":"{0.47368421052631576, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50114416475972545, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54462242562929064, 0.95696202531645569}","curveMode":4,"curveTo":"{0.53546910755148747, 0.97974683544303798}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.54462242562929064, 0.95696202531645569}"}]}]}]}]},{"_class":"group","do_objectID":"AFE6B969-319E-446E-BAA2-EBA8A5AF43B8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":36,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"949CD290-8046-426B-9002-4403AF124D38","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.08031299999999675,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B43D7950-8F89-4E3C-B42C-A43A8F6E8E2D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"910417FB-AD63-40DE-8325-76B08A9402A8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4CDD890A-E5E3-4CAC-BB6A-99644845ED3A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"BBCC8E15-9947-448E-B2F8-4A92CE3B3C87","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"F46B59CC-DB42-496D-BE47-075805800EDD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":11,"x":42,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B1150F3A-5F41-4868-B840-1CABF4757E54","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":6,"x":0.2716700000000003,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-6-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"27F3DA58-DF00-4AC6-981B-AD5AC623FE47","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5953F67F-7AE6-4B2F-A03E-8FE31BCABB1E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":4.6875,"x":0.390625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41333333333333333, 0.25063291139240507}","curveMode":4,"curveTo":"{0.45666666666666667, 0.15189873417721519}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41333333333333333, 0.25063291139240507}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41333333333333333, 0}","curveMode":1,"curveTo":"{0.41333333333333333, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41333333333333333, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.025316455696202531}","curveMode":1,"curveTo":"{0, 0.025316455696202531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.025316455696202531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20999999999999999, 0.096202531645569619}","curveMode":4,"curveTo":"{0, 0.096202531645569619}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.096202531645569619}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23333333333333334, 0.22278481012658227}","curveMode":4,"curveTo":"{0.23333333333333334, 0.11139240506329114}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23333333333333334, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23333333333333334, 0.92911392405063287}","curveMode":4,"curveTo":"{0.23333333333333334, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.23333333333333334, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.92911392405063287}","curveMode":4,"curveTo":"{0.20000000000000001, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11666666666666667, 0.99746835443037973}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46000000000000002, 0.9924050632911392}","curveMode":3,"curveTo":"{0.25666666666666665, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34000000000000002, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71666666666666667, 1}","curveMode":4,"curveTo":"{0.59666666666666668, 0.9924050632911392}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71666666666666667, 0.92911392405063287}","curveMode":1,"curveTo":"{0.71666666666666667, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.71666666666666667, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43333333333333335, 0.92911392405063287}","curveMode":4,"curveTo":"{0.65333333333333332, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.65333333333333332, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42999999999999999, 0.82278481012658233}","curveMode":4,"curveTo":"{0.42999999999999999, 0.90379746835443042}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42999999999999999, 0.82278481012658233}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42999999999999999, 0.25063291139240507}","curveMode":4,"curveTo":"{0.42999999999999999, 0.47594936708860758}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42999999999999999, 0.47594936708860758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80000000000000004, 0.050632911392405063}","curveMode":3,"curveTo":"{0.55333333333333334, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78000000000000003, 0.050632911392405063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80333333333333334, 0.055696202531645568}","curveMode":4,"curveTo":"{0.80666666666666664, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81333333333333335, 0.053164556962025315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74333333333333329, 0.20506329113924052}","curveMode":2,"curveTo":"{0.74333333333333329, 0.081012658227848103}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74333333333333329, 0.14177215189873418}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92666666666666664, 0.23797468354430379}","curveMode":3,"curveTo":"{0.80666666666666664, 0.23797468354430379}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87333333333333329, 0.23797468354430379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.065822784810126586}","curveMode":2,"curveTo":"{1, 0.21012658227848102}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.13924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56333333333333335, 0}","curveMode":3,"curveTo":"{0.90666666666666662, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78000000000000003, 0}"}]}]}]},{"_class":"group","do_objectID":"FA10D0DA-2807-4E0E-9A60-1165B07E6762","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":5.737749999999998,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"F79E26BC-D9E1-4051-BA8D-8EA404BCE960","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"05CC06A9-DD99-4991-A5F5-6DDBA07347E1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.234375,"x":0.796875,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42217245240761481}","curveMode":2,"curveTo":"{1, 0.58454647256438974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45893719806763283, 0.064949608062709968}","curveMode":3,"curveTo":"{0.95169082125603865, 0.30123180291153417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71497584541062797, 0.18812989921612541}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.014492753623188406, 0}","curveMode":3,"curveTo":"{0.086956521739130432, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013437849944008958}","curveMode":2,"curveTo":"{0, 0.0044792833146696529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50241545893719808, 0.13213885778275475}","curveMode":4,"curveTo":"{0, 0.015677491601343786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082125603864734303, 0.033594624860022397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74879227053140096, 0.67077267637178051}","curveMode":3,"curveTo":"{0.74879227053140096, 0.29115341545352741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74879227053140096, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98544232922732367}","curveMode":4,"curveTo":"{0.58937198067632846, 0.84770436730123178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.057971014492753624, 0.97312430011198203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99664053751399773}","curveMode":2,"curveTo":"{0, 0.98768197088465848}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086956521739130432, 1}","curveMode":3,"curveTo":"{0.014492753623188406, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9468599033816425, 0.69540873460246355}","curveMode":3,"curveTo":"{0.47342995169082125, 0.93281075027995519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72946859903381644, 0.80515117581187012}"}]}]}]}]},{"_class":"group","do_objectID":"266229AF-5773-4AD5-9706-C5228BC0E69F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":60,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"813AB430-972D-4840-9F7A-58FE686DA4FD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.1443999999999974,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C85EA060-09D2-415B-BAAE-3E84829CCF62","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"AE8E552B-342A-4CB8-A6FA-B22AB5A423DF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0.640625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"986D1749-0641-42DD-A83F-63273DF44EFE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44314868804664725, 0.46666666666666667}","curveMode":4,"curveTo":"{0.36734693877551022, 0.46666666666666667}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36734693877551022, 0.46666666666666667}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94752186588921283, 0.34814814814814815}","curveMode":3,"curveTo":"{0.63556851311953355, 0.46172839506172841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76676384839650147, 0.4148148148148148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96209912536443154, 0.091358024691358022}","curveMode":3,"curveTo":"{0.96209912536443154, 0.21975308641975308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96209912536443154, 0.18765432098765433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39358600583090381, 0}","curveMode":3,"curveTo":"{0.86297376093294464, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68221574344023328, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.8246913580246914}","curveMode":3,"curveTo":"{0, 0.21481481481481482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78134110787172006, 1}","curveMode":3,"curveTo":"{0.15451895043731778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40816326530612246, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72592592592592597}","curveMode":3,"curveTo":"{1, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7382716049382716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95626822157434399, 0.71111111111111114}","curveMode":2,"curveTo":"{0.98542274052478129, 0.71111111111111114}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96793002915451898, 0.71111111111111114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7288629737609329, 0.95061728395061729}","curveMode":4,"curveTo":"{0.95043731778425655, 0.71604938271604934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93586005830903785, 0.73333333333333328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2099125364431487, 0.95061728395061729}","curveMode":3,"curveTo":"{0.44606413994169097, 0.95061728395061729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4139941690962099, 0.95061728395061729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18658892128279883, 0.66913580246913584}","curveMode":3,"curveTo":"{0.18658892128279883, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18658892128279883, 0.6962962962962963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23032069970845481, 0.46666666666666667}","curveMode":4,"curveTo":"{0.18950437317784258, 0.59999999999999998}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23032069970845481, 0.46666666666666667}"}]},{"_class":"shapePath","do_objectID":"D7658C62-99BF-4FC2-A986-41E7060BD252","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.328125,"width":3.375,"x":1.3125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16203703703703703, 0.087248322147651006}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 0}","curveMode":3,"curveTo":"{0.58796296296296291, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69444444444444442, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":3,"curveTo":"{1, 0.17449664429530201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.37583892617449666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17129629629629631, 1}","curveMode":4,"curveTo":"{0.33796296296296297, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.17129629629629631, 1}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"1FA99D5A-7BD0-418A-86F8-09119C43F133","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":5,"x":67,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"99C7410D-8C74-4FBA-8F71-23EF45EE704A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0.6376000000000062,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"032A8CA7-9265-4BD4-B4D6-F609B7E5DCDE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7D45C125-5C06-4167-9FC9-6AE723F4AB85","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.25,"x":0.375,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98768197088465848}","curveMode":2,"curveTo":"{1, 0.99776035834266519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38942307692307693, 0.84210526315789469}","curveMode":4,"curveTo":"{1, 0.98544232922732367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.96864501679731241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.32586786114221722}","curveMode":3,"curveTo":"{0.25, 0.6528555431131019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015677491601343786}","curveMode":4,"curveTo":"{0.41346153846153844, 0.1522956326987682}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94230769230769229, 0.026875699888017916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0033594624860022394}","curveMode":2,"curveTo":"{1, 0.013437849944008958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91346153846153844, 0}","curveMode":3,"curveTo":"{0.98076923076923073, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052884615384615384, 0.3057110862262038}","curveMode":3,"curveTo":"{0.52403846153846156, 0.0683090705487122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27403846153846156, 0.1948488241881299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57782754759238519}","curveMode":2,"curveTo":"{0, 0.41657334826427772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54326923076923073, 0.93505039193729}","curveMode":3,"curveTo":"{0.04807692307692308, 0.69876819708846583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28365384615384615, 0.81187010078387456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98076923076923073, 1}","curveMode":3,"curveTo":"{0.91346153846153844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 1}"}]}]}]}]},{"_class":"group","do_objectID":"2B048A99-EF01-4781-9339-C10C1FBEEA05","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":9,"x":72,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"70C56591-FD46-4A5F-9082-C0747277C8D7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0.06183699999999703,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-8-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B7CD6CE6-A311-4E83-86B5-4AF9EA977D15","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"72DA0416-409A-4B3C-8F9E-5089E24CAE61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.875,"x":0.390625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"26CEE5C1-1674-4C25-9D75-FBF653FD7E08","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29318181818181815, 0.44920634920634922}","curveMode":4,"curveTo":"{0.32500000000000001, 0.4238095238095238}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29318181818181815, 0.44920634920634922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29318181818181815, 0}","curveMode":1,"curveTo":"{0.29318181818181815, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29318181818181815, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.015873015873015872}","curveMode":1,"curveTo":"{0, 0.015873015873015872}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.015873015873015872}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14318181818181819, 0.060317460317460318}","curveMode":4,"curveTo":"{0, 0.060317460317460318}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.060317460317460318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15909090909090909, 0.13968253968253969}","curveMode":4,"curveTo":"{0.15909090909090909, 0.069841269841269843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15909090909090909, 0.13968253968253969}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15909090909090909, 0.98412698412698407}","curveMode":1,"curveTo":"{0.15909090909090909, 0.98412698412698407}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15909090909090909, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21136363636363636, 0.98253968253968249}","curveMode":4,"curveTo":"{0.20909090909090908, 0.98412698412698407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20909090909090908, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31363636363636366, 0.9285714285714286}","curveMode":4,"curveTo":"{0.22727272727272727, 0.96349206349206351}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2818181818181818, 0.89682539682539686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78863636363636369, 1}","curveMode":3,"curveTo":"{0.39772727272727271, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54772727272727273, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.49841269841269842}","curveMode":2,"curveTo":"{1, 0.86031746031746037}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67777777777777781}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41136363636363638, 0.35714285714285715}","curveMode":3,"curveTo":"{0.80227272727272725, 0.35714285714285715}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57045454545454544, 0.35714285714285715}"}]},{"_class":"shapePath","do_objectID":"6A32D244-4E51-40EF-9FBE-FBD67B699609","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.703125,"width":3.671875,"x":2.046875,"y":3.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.74794520547945209}","curveMode":4,"curveTo":"{0, 0.79178082191780819}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.74794520547945209}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.19726027397260273}","curveMode":4,"curveTo":"{0, 0.24383561643835616}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.24383561643835616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19148936170212766, 0.019178082191780823}","curveMode":4,"curveTo":"{0, 0.19452054794520549}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.042553191489361701, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66382978723404251, 0}","curveMode":3,"curveTo":"{0.40000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48936170212765956, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98723404255319147, 0.25753424657534246}","curveMode":3,"curveTo":"{0.80000000000000004, 0.063013698630136991}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88936170212765953, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.58630136986301373}","curveMode":2,"curveTo":"{1, 0.39726027397260272}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49589041095890413}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80425531914893622, 0.92054794520547945}","curveMode":3,"curveTo":"{0.99148936170212765, 0.73424657534246573}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88085106382978728, 0.84383561643835614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28085106382978725, 1}","curveMode":3,"curveTo":"{0.65957446808510634, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4553191489361702, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.80000000000000004}","curveMode":4,"curveTo":"{0.14468085106382977, 0.94246575342465755}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.055319148936170209, 0.852054794520548}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"FD6CE3D8-25ED-46BB-8A3D-87C7DB54851D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":79,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"8C93672D-E1B5-478B-9A01-8B689F7243DA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":6,"x":0.8111459999999937,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-6-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"BC92D1B2-4E18-43CB-8102-22AE94EEDB18","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"442A9319-C360-4255-A923-A23F9964F98A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":4.6875,"x":0.390625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41333333333333333, 0.25063291139240507}","curveMode":4,"curveTo":"{0.45666666666666667, 0.15189873417721519}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41333333333333333, 0.25063291139240507}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41333333333333333, 0}","curveMode":1,"curveTo":"{0.41333333333333333, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41333333333333333, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.025316455696202531}","curveMode":1,"curveTo":"{0, 0.025316455696202531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.025316455696202531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20999999999999999, 0.096202531645569619}","curveMode":4,"curveTo":"{0, 0.096202531645569619}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.096202531645569619}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23333333333333334, 0.22278481012658227}","curveMode":4,"curveTo":"{0.23333333333333334, 0.11139240506329114}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23333333333333334, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23333333333333334, 0.92911392405063287}","curveMode":4,"curveTo":"{0.23333333333333334, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.23333333333333334, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.92911392405063287}","curveMode":4,"curveTo":"{0.20000000000000001, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11666666666666667, 0.99746835443037973}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46000000000000002, 0.9924050632911392}","curveMode":3,"curveTo":"{0.25666666666666665, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34000000000000002, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71666666666666667, 1}","curveMode":4,"curveTo":"{0.59666666666666668, 0.9924050632911392}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71666666666666667, 0.92911392405063287}","curveMode":1,"curveTo":"{0.71666666666666667, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.71666666666666667, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43333333333333335, 0.92911392405063287}","curveMode":4,"curveTo":"{0.65333333333333332, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.65333333333333332, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42999999999999999, 0.82278481012658233}","curveMode":4,"curveTo":"{0.42999999999999999, 0.90379746835443042}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42999999999999999, 0.82278481012658233}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42999999999999999, 0.25063291139240507}","curveMode":4,"curveTo":"{0.42999999999999999, 0.47594936708860758}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42999999999999999, 0.47594936708860758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80000000000000004, 0.050632911392405063}","curveMode":3,"curveTo":"{0.55333333333333334, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78000000000000003, 0.050632911392405063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80333333333333334, 0.055696202531645568}","curveMode":4,"curveTo":"{0.80666666666666664, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81333333333333335, 0.053164556962025315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74333333333333329, 0.20506329113924052}","curveMode":2,"curveTo":"{0.74333333333333329, 0.081012658227848103}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74333333333333329, 0.14177215189873418}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92666666666666664, 0.23797468354430379}","curveMode":3,"curveTo":"{0.80666666666666664, 0.23797468354430379}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87333333333333329, 0.23797468354430379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.065822784810126586}","curveMode":2,"curveTo":"{1, 0.21012658227848102}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.13924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56333333333333335, 0}","curveMode":3,"curveTo":"{0.90666666666666662, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78000000000000003, 0}"}]}]}]}]},{"_class":"group","do_objectID":"40B6AD70-06CD-456D-A57C-707F84240A27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":16,"x":85,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"30C2AEA5-6DFD-4A37-905D-8E45BE08537B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":0.274437000000006,"y":3.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-9-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"407EDDEF-B259-464A-AB02-B0F8148D2665","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"AAB6893F-4A72-44F0-B861-22848D49E598","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":6.1875,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"97FFBAD5-FE6B-4ED5-9648-945D8DF25D28","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":6.1875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23170731707317074}","curveMode":2,"curveTo":"{1, 0.78536585365853662}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50975609756097562}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2196969696969697, 0}","curveMode":2,"curveTo":"{0.77272727272727271, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.79024390243902443}","curveMode":2,"curveTo":"{0, 0.23658536585365852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50975609756097562}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77020202020202022, 1}","curveMode":3,"curveTo":"{0.23484848484848486, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49747474747474746, 1}"}]},{"_class":"shapePath","do_objectID":"6BF5E383-E094-41CF-9590-9D3382CCC217","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.734375,"width":3.859375,"x":1.15625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34817813765182187, 1}","curveMode":3,"curveTo":"{0.68421052631578949, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50202429149797567, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.73024523160762944}","curveMode":4,"curveTo":"{0.19028340080971659, 0.95095367847411449}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089068825910931168, 0.8392370572207084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.40054495912806537}","curveMode":2,"curveTo":"{0, 0.5831062670299727}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49591280653950953}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18623481781376519, 0.049046321525885561}","curveMode":4,"curveTo":"{0, 0.26975476839237056}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089068825910931168, 0.16076294277929154}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65991902834008098, 0}","curveMode":3,"curveTo":"{0.35627530364372467, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49797570850202427, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.26158038147138962}","curveMode":4,"curveTo":"{0.81376518218623484, 0.051771117166212535}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90688259109311742, 0.15803814713896458}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5831062670299727}","curveMode":2,"curveTo":"{1, 0.40326975476839239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49591280653950953}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84210526315789469, 0.93188010899182561}","curveMode":2,"curveTo":"{1, 0.71389645776566757}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.82016348773841963}"}]}],"windingRule":0}]}]},{"_class":"group","do_objectID":"671D4C77-C458-46B4-96DC-8A1195C497A4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":8,"x":7.248256999999995,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-10-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C5D63592-834F-4F83-B772-C716848FE684","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"99453D0A-FC1D-4065-9C29-DC85BFF55DDB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.6875,"width":6.734375,"x":0.390625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16241299303944315, 0.95483870967741935}","curveMode":4,"curveTo":"{0.16241299303944315, 0.89032258064516134}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.16241299303944315, 0.89032258064516134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95483870967741935}","curveMode":4,"curveTo":"{0.13921113689095127, 0.95483870967741935}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.95483870967741935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067285382830626447, 0.99838709677419357}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28770301624129929, 0.99516129032258061}","curveMode":2,"curveTo":"{0.16473317865429235, 0.99516129032258061}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22505800464037123, 0.99516129032258061}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45475638051044082, 1}","curveMode":4,"curveTo":"{0.37122969837587005, 0.99677419354838714}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.45475638051044082, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31554524361948955, 0.95483870967741935}","curveMode":4,"curveTo":"{0.45475638051044082, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.45475638051044082, 0.95483870967741935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2923433874709977, 0.89032258064516134}","curveMode":4,"curveTo":"{0.2923433874709977, 0.95483870967741935}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2923433874709977, 0.89032258064516134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2923433874709977, 0.74193548387096775}","curveMode":1,"curveTo":"{0.2923433874709977, 0.74193548387096775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.2923433874709977, 0.74193548387096775}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58468677494199539, 0.81612903225806455}","curveMode":4,"curveTo":"{0.42459396751740142, 0.66290322580645167}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42459396751740142, 0.66290322580645167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67053364269141535, 0.94999999999999996}","curveMode":2,"curveTo":"{0.67053364269141535, 0.89677419354838706}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67053364269141535, 0.92258064516129035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59628770301624134, 0.95483870967741935}","curveMode":4,"curveTo":"{0.6357308584686775, 0.95483870967741935}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59628770301624134, 0.95483870967741935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.654292343387471, 0.99838709677419357}","curveMode":4,"curveTo":"{0.59628770301624134, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.59628770301624134, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88167053364269143, 0.99516129032258061}","curveMode":3,"curveTo":"{0.77726218097447797, 0.99516129032258061}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82134570765661252, 0.99516129032258061}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93967517401392109, 0.99677419354838714}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92343387470997684, 0.95483870967741935}","curveMode":4,"curveTo":"{1, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.95483870967741935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80046403712296987, 0.87903225806451613}","curveMode":4,"curveTo":"{0.87935034802784218, 0.95483870967741935}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.80046403712296987, 0.87903225806451613}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53364269141531318, 0.61774193548387102}","curveMode":4,"curveTo":"{0.53596287703016243, 0.62096774193548387}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.53596287703016243, 0.62096774193548387}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52436194895591648, 0.59999999999999998}","curveMode":2,"curveTo":"{0.52436194895591648, 0.60967741935483866}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52436194895591648, 0.60483870967741937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82366589327146167, 0.42741935483870969}","curveMode":4,"curveTo":"{0.67053364269141535, 0.51290322580645165}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.691415313225058, 0.50161290322580643}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95359628770301619, 0.42419354838709677}","curveMode":4,"curveTo":"{0.90951276102088163, 0.4258064516129032}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.95359628770301619, 0.42419354838709677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89327146171693739, 0.38387096774193546}","curveMode":4,"curveTo":"{0.95359628770301619, 0.37903225806451613}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.95359628770301619, 0.37903225806451613}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73317865429234341, 0.38387096774193546}","curveMode":3,"curveTo":"{0.86542923433874708, 0.38387096774193546}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80742459396751742, 0.38387096774193546}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57540603248259858, 0.37903225806451613}","curveMode":4,"curveTo":"{0.60556844547563804, 0.38064516129032255}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.57540603248259858, 0.37903225806451613}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.61484918793503485, 0.4258064516129032}","curveMode":4,"curveTo":"{0.57540603248259858, 0.42419354838709677}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.57540603248259858, 0.42419354838709677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6357308584686775, 0.48870967741935484}","curveMode":3,"curveTo":"{0.6357308584686775, 0.44193548387096776}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6357308584686775, 0.45967741935483869}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59164733178654294, 0.5161290322580645}","curveMode":4,"curveTo":"{0.60788863109048719, 0.50645161290322582}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59164733178654294, 0.5161290322580645}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29930394431554525, 0.6919354838709677}","curveMode":1,"curveTo":"{0.29930394431554525, 0.6919354838709677}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29930394431554525, 0.6919354838709677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29930394431554525, 0}","curveMode":1,"curveTo":"{0.29930394431554525, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29930394431554525, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.016129032258064516}","curveMode":1,"curveTo":"{0, 0.016129032258064516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.016129032258064516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14617169373549885, 0.061290322580645158}","curveMode":4,"curveTo":"{0, 0.061290322580645158}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.061290322580645158}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16241299303944315, 0.14193548387096774}","curveMode":4,"curveTo":"{0.16241299303944315, 0.070967741935483872}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16241299303944315, 0.14193548387096774}"}]}]}]}]},{"_class":"group","do_objectID":"0E8EF08A-2D9C-4E9A-A407-7C5AEFB9C50E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":99,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"752D1B2D-A59A-4F76-B0A2-3067355A89CA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.2192869999999942,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"A5BE0652-82C3-4350-ADAE-490E0772F1C0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"E34FB23D-3087-4672-9BD1-1BD7F3113E34","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"352AEF99-72CA-40CC-B563-4AFB06AF425A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"6FD1E38B-BA44-402B-A1E6-273A72E7BE8E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"7C738542-C361-419B-928C-67A27B7BDA1C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":6,"x":105,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"34DB607B-5E45-447A-8CF9-47EDDD721278","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0.4176180000000045,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"752F4159-5EDA-4258-9019-CA46973DF559","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BE962B97-EFA9-4416-9FA5-3C73C97B01E7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.234375,"x":0.796875,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42217245240761481}","curveMode":2,"curveTo":"{1, 0.58454647256438974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45893719806763283, 0.064949608062709968}","curveMode":3,"curveTo":"{0.95169082125603865, 0.30123180291153417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71497584541062797, 0.18812989921612541}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.014492753623188406, 0}","curveMode":3,"curveTo":"{0.086956521739130432, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013437849944008958}","curveMode":2,"curveTo":"{0, 0.0044792833146696529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50241545893719808, 0.13213885778275475}","curveMode":4,"curveTo":"{0, 0.015677491601343786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082125603864734303, 0.033594624860022397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74879227053140096, 0.67077267637178051}","curveMode":3,"curveTo":"{0.74879227053140096, 0.29115341545352741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74879227053140096, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98544232922732367}","curveMode":4,"curveTo":"{0.58937198067632846, 0.84770436730123178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.057971014492753624, 0.97312430011198203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99664053751399773}","curveMode":2,"curveTo":"{0, 0.98768197088465848}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086956521739130432, 1}","curveMode":3,"curveTo":"{0.014492753623188406, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9468599033816425, 0.69540873460246355}","curveMode":3,"curveTo":"{0.47342995169082125, 0.93281075027995519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72946859903381644, 0.80515117581187012}"}]}]}]}]},{"_class":"group","do_objectID":"B81A37AD-D381-4035-B140-D8E8AE02D4AE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":117,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"E262ABFD-435B-4A1D-A0C2-B2FB9EBEFE09","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.818799999999996,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"4ED9F1DB-8FE4-4197-B466-B565C80C3AE2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"5E323111-E793-4A2B-8838-3168FD7BF61E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0.640625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"83210F0F-4FBB-412E-8997-23B3E8B92221","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44314868804664725, 0.46666666666666667}","curveMode":4,"curveTo":"{0.36734693877551022, 0.46666666666666667}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36734693877551022, 0.46666666666666667}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94752186588921283, 0.34814814814814815}","curveMode":3,"curveTo":"{0.63556851311953355, 0.46172839506172841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76676384839650147, 0.4148148148148148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96209912536443154, 0.091358024691358022}","curveMode":3,"curveTo":"{0.96209912536443154, 0.21975308641975308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96209912536443154, 0.18765432098765433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39358600583090381, 0}","curveMode":3,"curveTo":"{0.86297376093294464, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68221574344023328, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.8246913580246914}","curveMode":3,"curveTo":"{0, 0.21481481481481482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78134110787172006, 1}","curveMode":3,"curveTo":"{0.15451895043731778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40816326530612246, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72592592592592597}","curveMode":3,"curveTo":"{1, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7382716049382716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95626822157434399, 0.71111111111111114}","curveMode":2,"curveTo":"{0.98542274052478129, 0.71111111111111114}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96793002915451898, 0.71111111111111114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7288629737609329, 0.95061728395061729}","curveMode":4,"curveTo":"{0.95043731778425655, 0.71604938271604934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93586005830903785, 0.73333333333333328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2099125364431487, 0.95061728395061729}","curveMode":3,"curveTo":"{0.44606413994169097, 0.95061728395061729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4139941690962099, 0.95061728395061729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18658892128279883, 0.66913580246913584}","curveMode":3,"curveTo":"{0.18658892128279883, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18658892128279883, 0.6962962962962963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23032069970845481, 0.46666666666666667}","curveMode":4,"curveTo":"{0.18950437317784258, 0.59999999999999998}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23032069970845481, 0.46666666666666667}"}]},{"_class":"shapePath","do_objectID":"63683D92-01C8-481A-B72D-5BF0AF3C2FC0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.328125,"width":3.375,"x":1.3125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16203703703703703, 0.087248322147651006}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 0}","curveMode":3,"curveTo":"{0.58796296296296291, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69444444444444442, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":3,"curveTo":"{1, 0.17449664429530201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.37583892617449666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17129629629629631, 1}","curveMode":4,"curveTo":"{0.33796296296296297, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.17129629629629631, 1}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"7A044251-2CF2-4849-8BE4-1C6CDB06AEC6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":5,"x":125,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"AADC5B90-85AE-47B8-894A-D4350EBD75E7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0.3134000000000015,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B3FCE0BC-1873-4A4B-ABFF-85D56708A733","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"53C17AC6-E391-4926-A9E2-DB646518AB7A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.25,"x":0.375,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98768197088465848}","curveMode":2,"curveTo":"{1, 0.99776035834266519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38942307692307693, 0.84210526315789469}","curveMode":4,"curveTo":"{1, 0.98544232922732367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.96864501679731241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.32586786114221722}","curveMode":3,"curveTo":"{0.25, 0.6528555431131019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015677491601343786}","curveMode":4,"curveTo":"{0.41346153846153844, 0.1522956326987682}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94230769230769229, 0.026875699888017916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0033594624860022394}","curveMode":2,"curveTo":"{1, 0.013437849944008958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91346153846153844, 0}","curveMode":3,"curveTo":"{0.98076923076923073, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052884615384615384, 0.3057110862262038}","curveMode":3,"curveTo":"{0.52403846153846156, 0.0683090705487122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27403846153846156, 0.1948488241881299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57782754759238519}","curveMode":2,"curveTo":"{0, 0.41657334826427772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54326923076923073, 0.93505039193729}","curveMode":3,"curveTo":"{0.04807692307692308, 0.69876819708846583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28365384615384615, 0.81187010078387456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98076923076923073, 1}","curveMode":3,"curveTo":"{0.91346153846153844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 1}"}]}]}]}]},{"_class":"group","do_objectID":"6A84E9F4-ADF9-45D4-91A3-CC7956BD992D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":9,"x":129,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D6ECD323-A189-46B7-A436-60AB2243C79E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0.7376370000000065,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-8-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"1329482F-9CB9-41B7-AC81-E6ED63F515F0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"79BD2397-C8C1-4F46-BEE4-535E660AD90C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.875,"x":0.390625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6B1E5837-146F-4A7D-B4E2-289DA07344CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29318181818181815, 0.44920634920634922}","curveMode":4,"curveTo":"{0.32500000000000001, 0.4238095238095238}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29318181818181815, 0.44920634920634922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29318181818181815, 0}","curveMode":1,"curveTo":"{0.29318181818181815, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29318181818181815, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.015873015873015872}","curveMode":1,"curveTo":"{0, 0.015873015873015872}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.015873015873015872}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14318181818181819, 0.060317460317460318}","curveMode":4,"curveTo":"{0, 0.060317460317460318}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.060317460317460318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15909090909090909, 0.13968253968253969}","curveMode":4,"curveTo":"{0.15909090909090909, 0.069841269841269843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15909090909090909, 0.13968253968253969}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15909090909090909, 0.98412698412698407}","curveMode":1,"curveTo":"{0.15909090909090909, 0.98412698412698407}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15909090909090909, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21136363636363636, 0.98253968253968249}","curveMode":4,"curveTo":"{0.20909090909090908, 0.98412698412698407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20909090909090908, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31363636363636366, 0.9285714285714286}","curveMode":4,"curveTo":"{0.22727272727272727, 0.96349206349206351}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2818181818181818, 0.89682539682539686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78863636363636369, 1}","curveMode":3,"curveTo":"{0.39772727272727271, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54772727272727273, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.49841269841269842}","curveMode":2,"curveTo":"{1, 0.86031746031746037}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67777777777777781}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41136363636363638, 0.35714285714285715}","curveMode":3,"curveTo":"{0.80227272727272725, 0.35714285714285715}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57045454545454544, 0.35714285714285715}"}]},{"_class":"shapePath","do_objectID":"1CD1C1C2-7298-4D28-B287-4C9E2C3BE33E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.703125,"width":3.671875,"x":2.046875,"y":3.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.74794520547945209}","curveMode":4,"curveTo":"{0, 0.79178082191780819}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.74794520547945209}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.19726027397260273}","curveMode":4,"curveTo":"{0, 0.24383561643835616}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.24383561643835616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19148936170212766, 0.019178082191780823}","curveMode":4,"curveTo":"{0, 0.19452054794520549}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.042553191489361701, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66382978723404251, 0}","curveMode":3,"curveTo":"{0.40000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48936170212765956, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98723404255319147, 0.25753424657534246}","curveMode":3,"curveTo":"{0.80000000000000004, 0.063013698630136991}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88936170212765953, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.58630136986301373}","curveMode":2,"curveTo":"{1, 0.39726027397260272}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49589041095890413}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80425531914893622, 0.92054794520547945}","curveMode":3,"curveTo":"{0.99148936170212765, 0.73424657534246573}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88085106382978728, 0.84383561643835614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28085106382978725, 1}","curveMode":3,"curveTo":"{0.65957446808510634, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4553191489361702, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.80000000000000004}","curveMode":4,"curveTo":"{0.14468085106382977, 0.94246575342465755}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.055319148936170209, 0.852054794520548}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"5B05B349-E1CB-4B90-910A-BA0E24DC8C2F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":16,"x":137,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B0215BD8-8F91-475C-A664-0A742D22F53A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":0.8774799999999914,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-9-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B8FB6878-1E57-4B2D-9C9E-CD54DEB3CF0C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"62CB9354-0FB5-46D6-BCB0-54AEC2375B80","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":6.1875,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"980FF362-7FC1-4B23-A139-80A2A0AC8E1C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":6.1875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23170731707317074}","curveMode":2,"curveTo":"{1, 0.78536585365853662}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50975609756097562}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2196969696969697, 0}","curveMode":2,"curveTo":"{0.77272727272727271, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.79024390243902443}","curveMode":2,"curveTo":"{0, 0.23658536585365852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50975609756097562}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77020202020202022, 1}","curveMode":3,"curveTo":"{0.23484848484848486, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49747474747474746, 1}"}]},{"_class":"shapePath","do_objectID":"685EF542-121D-40B0-B198-8678B9CE65C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.734375,"width":3.859375,"x":1.15625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34817813765182187, 1}","curveMode":3,"curveTo":"{0.68421052631578949, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50202429149797567, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.73024523160762944}","curveMode":4,"curveTo":"{0.19028340080971659, 0.95095367847411449}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089068825910931168, 0.8392370572207084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.40054495912806537}","curveMode":2,"curveTo":"{0, 0.5831062670299727}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49591280653950953}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18623481781376519, 0.049046321525885561}","curveMode":4,"curveTo":"{0, 0.26975476839237056}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089068825910931168, 0.16076294277929154}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65991902834008098, 0}","curveMode":3,"curveTo":"{0.35627530364372467, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49797570850202427, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.26158038147138962}","curveMode":4,"curveTo":"{0.81376518218623484, 0.051771117166212535}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90688259109311742, 0.15803814713896458}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5831062670299727}","curveMode":2,"curveTo":"{1, 0.40326975476839239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49591280653950953}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84210526315789469, 0.93188010899182561}","curveMode":2,"curveTo":"{1, 0.71389645776566757}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.82016348773841963}"}]}],"windingRule":0}]}]},{"_class":"group","do_objectID":"2DF23F53-6187-46B2-AB5A-2EAF8B1B1784","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":8,"x":7.851300000000009,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-3-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"6F185193-D882-419A-8EBB-BC46643F10A4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0C28632F-1E9D-41A1-BDBA-07550F166DDF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":7.015625,"x":0.453125,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15367483296213807, 0.22278481012658227}","curveMode":4,"curveTo":"{0.15367483296213807, 0.11139240506329114}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15367483296213807, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15367483296213807, 0.92911392405063287}","curveMode":4,"curveTo":"{0.15367483296213807, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15367483296213807, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.92911392405063287}","curveMode":4,"curveTo":"{0.13140311804008908, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.069042316258351888, 0.99746835443037973}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27616926503340755, 0.9924050632911392}","curveMode":2,"curveTo":"{0.16926503340757237, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22271714922048999, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44766146993318484, 1}","curveMode":4,"curveTo":"{0.37861915367483295, 0.99746835443037973}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.44766146993318484, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31403118040089084, 0.92911392405063287}","curveMode":4,"curveTo":"{0.44766146993318484, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.44766146993318484, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29175946547884185, 0.82784810126582276}","curveMode":4,"curveTo":"{0.29175946547884185, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29175946547884185, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29175946547884185, 0.17721518987341772}","curveMode":4,"curveTo":"{0.29175946547884185, 0.41265822784810124}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.29175946547884185, 0.41265822784810124}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68596881959910916, 0.050632911392405063}","curveMode":2,"curveTo":"{0.43207126948775054, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55902004454342979, 0.050632911392405063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70601336302895323, 0.30126582278481012}","curveMode":4,"curveTo":"{0.70601336302895323, 0.17215189873417722}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70601336302895323, 0.30126582278481012}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70601336302895323, 0.92911392405063287}","curveMode":4,"curveTo":"{0.70601336302895323, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.70601336302895323, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5523385300668151, 0.92911392405063287}","curveMode":4,"curveTo":"{0.68596881959910916, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5523385300668151, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62138084632516699, 0.99746835443037973}","curveMode":4,"curveTo":"{0.5523385300668151, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5523385300668151, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82850779510022277, 0.9924050632911392}","curveMode":2,"curveTo":"{0.72383073496659245, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77728285077950998, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93095768374164811, 0.99746835443037973}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89532293986636968, 0.92911392405063287}","curveMode":4,"curveTo":"{1, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84409799554565701, 0.86329113924050638}","curveMode":4,"curveTo":"{0.84632516703786187, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84409799554565701, 0.86329113924050638}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84409799554565701, 0.23544303797468355}","curveMode":4,"curveTo":"{0.84409799554565701, 0.43037974683544306}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84409799554565701, 0.43037974683544306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75501113585746105, 0.045569620253164557}","curveMode":4,"curveTo":"{0.84409799554565701, 0.16455696202531644}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78173719376391981, 0.083544303797468356}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42761692650334077, 0}","curveMode":3,"curveTo":"{0.68819599109131402, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57461024498886415, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27839643652561247, 0.23797468354430379}","curveMode":4,"curveTo":"{0.33407572383073497, 0.098734177215189872}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.27839643652561247, 0.23797468354430379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27839643652561247, 0}","curveMode":1,"curveTo":"{0.27839643652561247, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.27839643652561247, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.025316455696202531}","curveMode":1,"curveTo":"{0, 0.025316455696202531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.025316455696202531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13808463251670378, 0.096202531645569619}","curveMode":4,"curveTo":"{0, 0.096202531645569619}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.096202531645569619}"}]}]}]}]},{"_class":"group","do_objectID":"257731A8-2FBF-47E9-8C4D-D5D98627BE2C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":152,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"EC84B9D4-43A4-4F92-AD95-E3E6BD1FC257","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.6006089999999915,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"EBB1AF9E-7605-4A6C-A518-0A8070DA8C71","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"55FE2F03-2B2E-4471-BA2C-3ACE8DC26AC9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3C9051BA-B92D-4D1F-A1DB-560486C062B9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"7B4905D7-B231-4A90-A731-E00201EBA039","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"09F9EF3E-87C8-491E-94A5-BB48EAE287BA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":6,"x":158,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"2B505C6D-FD9D-4543-8C93-3534845F749A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0.7989399999999875,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C52257FB-0654-48B2-8885-66D608DA2A49","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"762BD3BC-37DC-4BC1-921E-50F20873D7F2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.234375,"x":0.796875,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42217245240761481}","curveMode":2,"curveTo":"{1, 0.58454647256438974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45893719806763283, 0.064949608062709968}","curveMode":3,"curveTo":"{0.95169082125603865, 0.30123180291153417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71497584541062797, 0.18812989921612541}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.014492753623188406, 0}","curveMode":3,"curveTo":"{0.086956521739130432, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013437849944008958}","curveMode":2,"curveTo":"{0, 0.0044792833146696529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50241545893719808, 0.13213885778275475}","curveMode":4,"curveTo":"{0, 0.015677491601343786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082125603864734303, 0.033594624860022397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74879227053140096, 0.67077267637178051}","curveMode":3,"curveTo":"{0.74879227053140096, 0.29115341545352741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74879227053140096, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98544232922732367}","curveMode":4,"curveTo":"{0.58937198067632846, 0.84770436730123178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.057971014492753624, 0.97312430011198203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99664053751399773}","curveMode":2,"curveTo":"{0, 0.98768197088465848}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086956521739130432, 1}","curveMode":3,"curveTo":"{0.014492753623188406, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9468599033816425, 0.69540873460246355}","curveMode":3,"curveTo":"{0.47342995169082125, 0.93281075027995519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72946859903381644, 0.80515117581187012}"}]}]}]}]},{"_class":"group","do_objectID":"F6EBAC31-AA89-47A8-B09E-062B633238DD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":171,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C24A5586-31B9-4D22-A1E8-8A3A41ECDA0D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.1923999999999921,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"FA84EE2E-8D0F-4ECE-BE2F-E1340F694D73","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"56CDF119-5AAB-4262-B7D9-38486A3C68B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0.640625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E2BFF955-92BB-4E8F-AC25-D7017AAFB97B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44314868804664725, 0.46666666666666667}","curveMode":4,"curveTo":"{0.36734693877551022, 0.46666666666666667}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36734693877551022, 0.46666666666666667}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94752186588921283, 0.34814814814814815}","curveMode":3,"curveTo":"{0.63556851311953355, 0.46172839506172841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76676384839650147, 0.4148148148148148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96209912536443154, 0.091358024691358022}","curveMode":3,"curveTo":"{0.96209912536443154, 0.21975308641975308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96209912536443154, 0.18765432098765433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39358600583090381, 0}","curveMode":3,"curveTo":"{0.86297376093294464, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68221574344023328, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.8246913580246914}","curveMode":3,"curveTo":"{0, 0.21481481481481482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78134110787172006, 1}","curveMode":3,"curveTo":"{0.15451895043731778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40816326530612246, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72592592592592597}","curveMode":3,"curveTo":"{1, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7382716049382716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95626822157434399, 0.71111111111111114}","curveMode":2,"curveTo":"{0.98542274052478129, 0.71111111111111114}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96793002915451898, 0.71111111111111114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7288629737609329, 0.95061728395061729}","curveMode":4,"curveTo":"{0.95043731778425655, 0.71604938271604934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93586005830903785, 0.73333333333333328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2099125364431487, 0.95061728395061729}","curveMode":3,"curveTo":"{0.44606413994169097, 0.95061728395061729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4139941690962099, 0.95061728395061729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18658892128279883, 0.66913580246913584}","curveMode":3,"curveTo":"{0.18658892128279883, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18658892128279883, 0.6962962962962963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23032069970845481, 0.46666666666666667}","curveMode":4,"curveTo":"{0.18950437317784258, 0.59999999999999998}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23032069970845481, 0.46666666666666667}"}]},{"_class":"shapePath","do_objectID":"4FD40484-8FE0-4924-B372-24C1D1B9F551","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.328125,"width":3.375,"x":1.3125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16203703703703703, 0.087248322147651006}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 0}","curveMode":3,"curveTo":"{0.58796296296296291, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69444444444444442, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":3,"curveTo":"{1, 0.17449664429530201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.37583892617449666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17129629629629631, 1}","curveMode":4,"curveTo":"{0.33796296296296297, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.17129629629629631, 1}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"D1D6E02D-107D-4DE9-AED7-3ADE1AF68347","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":14,"x":178,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"F8422EF9-31D1-4A9A-A7E6-E1A420556BDD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0.6870000000000118,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"16102094-FFB6-47E0-8CD2-348B18518B21","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6BD29D33-6A06-4740-8AAD-0C640C1DEA68","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.25,"x":0.375,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98768197088465848}","curveMode":2,"curveTo":"{1, 0.99776035834266519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38942307692307693, 0.84210526315789469}","curveMode":4,"curveTo":"{1, 0.98544232922732367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.96864501679731241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.32586786114221722}","curveMode":3,"curveTo":"{0.25, 0.6528555431131019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015677491601343786}","curveMode":4,"curveTo":"{0.41346153846153844, 0.1522956326987682}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94230769230769229, 0.026875699888017916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0033594624860022394}","curveMode":2,"curveTo":"{1, 0.013437849944008958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91346153846153844, 0}","curveMode":3,"curveTo":"{0.98076923076923073, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052884615384615384, 0.3057110862262038}","curveMode":3,"curveTo":"{0.52403846153846156, 0.0683090705487122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27403846153846156, 0.1948488241881299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57782754759238519}","curveMode":2,"curveTo":"{0, 0.41657334826427772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54326923076923073, 0.93505039193729}","curveMode":3,"curveTo":"{0.04807692307692308, 0.69876819708846583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28365384615384615, 0.81187010078387456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98076923076923073, 1}","curveMode":3,"curveTo":"{0.91346153846153844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 1}"}]}]}]},{"_class":"group","do_objectID":"9A68A255-F91B-46B2-A96A-38D13FCC37B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":5.111236999999988,"y":1.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-8-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"67B808CB-ADD8-4EF9-B9F8-FF0D7BA5762C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"2B99B099-F726-4EEC-9B16-9FD6882A8BF2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.875,"x":0.390625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4E895A7F-F2EB-4F9C-8DB4-A685E30ADC21","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29318181818181815, 0.44920634920634922}","curveMode":4,"curveTo":"{0.32500000000000001, 0.4238095238095238}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29318181818181815, 0.44920634920634922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29318181818181815, 0}","curveMode":1,"curveTo":"{0.29318181818181815, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.29318181818181815, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.015873015873015872}","curveMode":1,"curveTo":"{0, 0.015873015873015872}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.015873015873015872}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14318181818181819, 0.060317460317460318}","curveMode":4,"curveTo":"{0, 0.060317460317460318}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.060317460317460318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15909090909090909, 0.13968253968253969}","curveMode":4,"curveTo":"{0.15909090909090909, 0.069841269841269843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15909090909090909, 0.13968253968253969}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15909090909090909, 0.98412698412698407}","curveMode":1,"curveTo":"{0.15909090909090909, 0.98412698412698407}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15909090909090909, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21136363636363636, 0.98253968253968249}","curveMode":4,"curveTo":"{0.20909090909090908, 0.98412698412698407}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20909090909090908, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31363636363636366, 0.9285714285714286}","curveMode":4,"curveTo":"{0.22727272727272727, 0.96349206349206351}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2818181818181818, 0.89682539682539686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78863636363636369, 1}","curveMode":3,"curveTo":"{0.39772727272727271, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54772727272727273, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.49841269841269842}","curveMode":2,"curveTo":"{1, 0.86031746031746037}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67777777777777781}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41136363636363638, 0.35714285714285715}","curveMode":3,"curveTo":"{0.80227272727272725, 0.35714285714285715}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57045454545454544, 0.35714285714285715}"}]},{"_class":"shapePath","do_objectID":"18EACDA2-769B-402C-8678-97C9CBA36AA4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.703125,"width":3.671875,"x":2.046875,"y":3.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.74794520547945209}","curveMode":4,"curveTo":"{0, 0.79178082191780819}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.74794520547945209}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.19726027397260273}","curveMode":4,"curveTo":"{0, 0.24383561643835616}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.24383561643835616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19148936170212766, 0.019178082191780823}","curveMode":4,"curveTo":"{0, 0.19452054794520549}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.042553191489361701, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66382978723404251, 0}","curveMode":3,"curveTo":"{0.40000000000000002, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48936170212765956, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98723404255319147, 0.25753424657534246}","curveMode":3,"curveTo":"{0.80000000000000004, 0.063013698630136991}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88936170212765953, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.58630136986301373}","curveMode":2,"curveTo":"{1, 0.39726027397260272}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49589041095890413}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80425531914893622, 0.92054794520547945}","curveMode":3,"curveTo":"{0.99148936170212765, 0.73424657534246573}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88085106382978728, 0.84383561643835614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28085106382978725, 1}","curveMode":3,"curveTo":"{0.65957446808510634, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4553191489361702, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.80000000000000004}","curveMode":4,"curveTo":"{0.14468085106382977, 0.94246575342465755}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.055319148936170209, 0.852054794520548}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"327058D7-F5FD-42E7-A79A-54B45021FAFD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":8,"x":191,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"65524131-3ABF-43E0-B4B8-90053D4260B5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":0.255264000000011,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-9-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C5BF8D9A-8F5B-4933-BFD9-416FD5AD8614","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":7,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"7E63A9CD-5FB9-4A12-8AF8-6478FFD4AACD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":6.1875,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"ED61AF0F-CBAC-491B-9C13-0124C353C092","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":6.1875,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23170731707317074}","curveMode":2,"curveTo":"{1, 0.78536585365853662}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50975609756097562}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2196969696969697, 0}","curveMode":2,"curveTo":"{0.77272727272727271, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.79024390243902443}","curveMode":2,"curveTo":"{0, 0.23658536585365852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50975609756097562}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77020202020202022, 1}","curveMode":3,"curveTo":"{0.23484848484848486, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49747474747474746, 1}"}]},{"_class":"shapePath","do_objectID":"5A814C9D-A87D-4F98-AF4B-69D09E014D43","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.734375,"width":3.859375,"x":1.15625,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34817813765182187, 1}","curveMode":3,"curveTo":"{0.68421052631578949, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50202429149797567, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.73024523160762944}","curveMode":4,"curveTo":"{0.19028340080971659, 0.95095367847411449}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089068825910931168, 0.8392370572207084}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.40054495912806537}","curveMode":2,"curveTo":"{0, 0.5831062670299727}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49591280653950953}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18623481781376519, 0.049046321525885561}","curveMode":4,"curveTo":"{0, 0.26975476839237056}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089068825910931168, 0.16076294277929154}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65991902834008098, 0}","curveMode":3,"curveTo":"{0.35627530364372467, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49797570850202427, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.26158038147138962}","curveMode":4,"curveTo":"{0.81376518218623484, 0.051771117166212535}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90688259109311742, 0.15803814713896458}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5831062670299727}","curveMode":2,"curveTo":"{1, 0.40326975476839239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49591280653950953}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84210526315789469, 0.93188010899182561}","curveMode":2,"curveTo":"{1, 0.71389645776566757}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.82016348773841963}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"B252F1E1-B0C9-4CE6-B9B3-302EEFB370CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12,"width":9,"x":198,"y":1},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"AC0040FE-FF15-485F-9011-7D36E763217B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0.6182230000000004,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-11-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"068EAC1A-F8AC-41C2-A905-F4EB11806121","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"1AE9C3FF-A0E1-4A2B-B578-5B8AEF3147DF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.890625,"x":0.46875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"FC5D46AA-BBB2-4688-96BF-DBE654B23F61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":6.890625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70068027210884354, 0.90634920634920635}","curveMode":4,"curveTo":"{0.65079365079365081, 0.95079365079365075}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70068027210884354, 0.90634920634920635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70068027210884354, 1}","curveMode":1,"curveTo":"{0.70068027210884354, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.70068027210884354, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98412698412698407}","curveMode":1,"curveTo":"{1, 0.98412698412698407}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.98412698412698407}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8571428571428571, 0.93968253968253967}","curveMode":4,"curveTo":"{1, 0.93968253968253967}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.93968253968253967}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84126984126984128, 0.86031746031746037}","curveMode":4,"curveTo":"{0.84126984126984128, 0.93015873015873018}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84126984126984128, 0.86031746031746037}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84126984126984128, 0}","curveMode":1,"curveTo":"{0.84126984126984128, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84126984126984128, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5487528344671202, 0.015873015873015872}","curveMode":1,"curveTo":"{0.5487528344671202, 0.015873015873015872}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5487528344671202, 0.015873015873015872}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69160997732426299, 0.060317460317460318}","curveMode":4,"curveTo":"{0.5487528344671202, 0.060317460317460318}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5487528344671202, 0.060317460317460318}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70748299319727892, 0.13968253968253969}","curveMode":4,"curveTo":"{0.70748299319727892, 0.069841269841269843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70748299319727892, 0.13968253968253969}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64852607709750565, 0.39523809523809522}","curveMode":4,"curveTo":"{0.70748299319727892, 0.44603174603174606}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.70748299319727892, 0.44603174603174606}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21315192743764172, 0.35714285714285715}","curveMode":3,"curveTo":"{0.56235827664399096, 0.35714285714285715}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45351473922902497, 0.35714285714285715}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.85873015873015868}","curveMode":2,"curveTo":"{0, 0.49682539682539684}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.67936507936507939}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5600907029478458, 1}","curveMode":3,"curveTo":"{0.19954648526077098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43083900226757371, 1}"}]},{"_class":"shapePath","do_objectID":"D1002D4A-7DA9-4C8D-96EA-9AD96611E8AB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.703125,"width":3.671875,"x":1.15625,"y":3.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23835616438356164}","curveMode":4,"curveTo":"{1, 0.19178082191780821}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.23835616438356164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78356164383561644}","curveMode":4,"curveTo":"{1, 0.73972602739726023}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.73972602739726023}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84680851063829787, 0.94794520547945205}","curveMode":4,"curveTo":"{1, 0.78630136986301369}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96170212765957441, 0.83013698630136989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34042553191489361, 1}","curveMode":2,"curveTo":"{0.67659574468085104, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51063829787234039, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.01276595744680851, 0.74246575342465748}","curveMode":4,"curveTo":"{0.20425531914893616, 0.93698630136986305}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11063829787234042, 0.84383561643835614}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.41369863013698632}","curveMode":3,"curveTo":"{0, 0.60547945205479448}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50410958904109593}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20000000000000001, 0.079452054794520555}","curveMode":4,"curveTo":"{0.0085106382978723406, 0.26575342465753427}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11914893617021277, 0.15616438356164383}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68085106382978722, 0}","curveMode":3,"curveTo":"{0.34468085106382979, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54893617021276597, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.18904109589041096}","curveMode":4,"curveTo":"{0.8425531914893617, 0.035616438356164383}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96170212765957441, 0.14794520547945206}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"2D67E101-4331-4AF0-83A0-BF7AE4998513","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":13,"x":206,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"89921F83-EAE2-4789-9A9F-60F9510B30FA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":8,"x":0.3577689999999905,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-12-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"A4B25D70-1E67-400B-85CF-6A660EECAF23","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"13BECFD7-988C-4128-B74B-578EB4136512","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8.875,"width":6.828125,"x":0.265625,"y":0.984375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86270022883295194, 0.051056338028169015}","curveMode":4,"curveTo":"{0.81006864988558347, 0.14964788732394366}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.81006864988558347, 0.14964788732394366}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.049295774647887321}","curveMode":4,"curveTo":"{0.96567505720823799, 0.049295774647887321}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.049295774647887321}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95194508009153322, 0.0035211267605633804}","curveMode":4,"curveTo":"{1, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81006864988558347, 0.0052816901408450703}","curveMode":2,"curveTo":"{0.89244851258581237, 0.0052816901408450703}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84668192219679639, 0.0052816901408450703}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66819221967963383, 0}","curveMode":4,"curveTo":"{0.71395881006864992, 0.0017605633802816902}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66819221967963383, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73226544622425627, 0.051056338028169015}","curveMode":4,"curveTo":"{0.66819221967963383, 0.049295774647887321}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.66819221967963383, 0.049295774647887321}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76430205949656749, 0.13204225352112675}","curveMode":3,"curveTo":"{0.76430205949656749, 0.07746478873239436}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76430205949656749, 0.11619718309859155}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75286041189931352, 0.15492957746478872}","curveMode":4,"curveTo":"{0.76201372997711669, 0.13556338028169015}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.75286041189931352, 0.15492957746478872}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54462242562929064, 0.54049295774647887}","curveMode":1,"curveTo":"{0.54462242562929064, 0.54049295774647887}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54462242562929064, 0.54049295774647887}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31121281464530892, 0.10211267605633803}","curveMode":4,"curveTo":"{0.3180778032036613, 0.11795774647887323}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.3180778032036613, 0.11795774647887323}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30663615560640733, 0.049295774647887321}","curveMode":3,"curveTo":"{0.30663615560640733, 0.096830985915492954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30663615560640733, 0.089788732394366202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42105263157894735, 0.049295774647887321}","curveMode":4,"curveTo":"{0.38215102974828374, 0.049295774647887321}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42105263157894735, 0.049295774647887321}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36842105263157893, 0.0017605633802816902}","curveMode":4,"curveTo":"{0.42105263157894735, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42105263157894735, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14187643020594964, 0.0052816901408450703}","curveMode":3,"curveTo":"{0.23340961098398169, 0.0052816901408450703}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19908466819221968, 0.0052816901408450703}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":4,"curveTo":"{0.061784897025171627, 0.0035211267605633804}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.098398169336384442, 0.049295774647887321}","curveMode":4,"curveTo":"{0, 0.049295774647887321}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.049295774647887321}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16475972540045766, 0.10387323943661972}","curveMode":4,"curveTo":"{0.13729977116704806, 0.049295774647887321}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16475972540045766, 0.10387323943661972}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4622425629290618, 0.698943661971831}","curveMode":4,"curveTo":"{0.47139588100686497, 0.67781690140845074}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47139588100686497, 0.67781690140845074}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37528604118993136, 0.85739436619718312}","curveMode":3,"curveTo":"{0.43249427917620137, 0.75}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.42105263157894735, 0.77112676056338025}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17848970251716248, 0.96478873239436624}","curveMode":3,"curveTo":"{0.3180778032036613, 0.96478873239436624}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18764302059496568, 0.96478873239436624}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15560640732265446, 0.93133802816901412}","curveMode":4,"curveTo":"{0.13043478260869565, 0.96478873239436624}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.091533180778032033, 0.93661971830985913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17162471395881007, 0.83098591549295775}","curveMode":3,"curveTo":"{0.17162471395881007, 0.89612676056338025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17162471395881007, 0.87147887323943662}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.045766590389016017, 0.80457746478873238}","curveMode":2,"curveTo":"{0.13272311212814644, 0.80457746478873238}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.084668192219679639, 0.80457746478873238}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.94366197183098588}","curveMode":3,"curveTo":"{0, 0.82570422535211263}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.87323943661971826}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31578947368421051, 1}","curveMode":3,"curveTo":"{0.084668192219679639, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18764302059496568, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44851258581235698, 0.82042253521126762}","curveMode":4,"curveTo":"{0.40045766590389015, 0.91021126760563376}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.44851258581235698, 0.82042253521126762}"}]}]}]},{"_class":"group","do_objectID":"49386D90-C667-40E0-A54D-6845BF1C0163","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":7.720728000000008,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"8DA461EC-0689-448F-BDC4-C812218C5D03","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8D69F808-E0F4-4C87-919A-E9AEE88A5AC3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.234375,"x":0.796875,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42217245240761481}","curveMode":2,"curveTo":"{1, 0.58454647256438974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45893719806763283, 0.064949608062709968}","curveMode":3,"curveTo":"{0.95169082125603865, 0.30123180291153417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71497584541062797, 0.18812989921612541}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.014492753623188406, 0}","curveMode":3,"curveTo":"{0.086956521739130432, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013437849944008958}","curveMode":2,"curveTo":"{0, 0.0044792833146696529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50241545893719808, 0.13213885778275475}","curveMode":4,"curveTo":"{0, 0.015677491601343786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082125603864734303, 0.033594624860022397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74879227053140096, 0.67077267637178051}","curveMode":3,"curveTo":"{0.74879227053140096, 0.29115341545352741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74879227053140096, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98544232922732367}","curveMode":4,"curveTo":"{0.58937198067632846, 0.84770436730123178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.057971014492753624, 0.97312430011198203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99664053751399773}","curveMode":2,"curveTo":"{0, 0.98768197088465848}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086956521739130432, 1}","curveMode":3,"curveTo":"{0.014492753623188406, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9468599033816425, 0.69540873460246355}","curveMode":3,"curveTo":"{0.47342995169082125, 0.93281075027995519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72946859903381644, 0.80515117581187012}"}]}]}]}]},{"_class":"group","do_objectID":"3B8A7F87-C618-454F-ABD3-913DBFE55CDE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":226,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"8B55AFDB-9EB6-43E2-B3B7-5926DA0E5BE3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.1171999999999969,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"A2B3D928-960B-4BC6-8F6E-0D61B7B6AD4D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"1F2EC27D-9772-4E46-9F82-A340E33BBB76","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0.640625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5F0D5FEF-F7C8-45A0-ACCC-D4194D66BE23","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44314868804664725, 0.46666666666666667}","curveMode":4,"curveTo":"{0.36734693877551022, 0.46666666666666667}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36734693877551022, 0.46666666666666667}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94752186588921283, 0.34814814814814815}","curveMode":3,"curveTo":"{0.63556851311953355, 0.46172839506172841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76676384839650147, 0.4148148148148148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96209912536443154, 0.091358024691358022}","curveMode":3,"curveTo":"{0.96209912536443154, 0.21975308641975308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96209912536443154, 0.18765432098765433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39358600583090381, 0}","curveMode":3,"curveTo":"{0.86297376093294464, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68221574344023328, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.8246913580246914}","curveMode":3,"curveTo":"{0, 0.21481481481481482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78134110787172006, 1}","curveMode":3,"curveTo":"{0.15451895043731778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40816326530612246, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72592592592592597}","curveMode":3,"curveTo":"{1, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7382716049382716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95626822157434399, 0.71111111111111114}","curveMode":2,"curveTo":"{0.98542274052478129, 0.71111111111111114}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96793002915451898, 0.71111111111111114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7288629737609329, 0.95061728395061729}","curveMode":4,"curveTo":"{0.95043731778425655, 0.71604938271604934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93586005830903785, 0.73333333333333328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2099125364431487, 0.95061728395061729}","curveMode":3,"curveTo":"{0.44606413994169097, 0.95061728395061729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4139941690962099, 0.95061728395061729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18658892128279883, 0.66913580246913584}","curveMode":3,"curveTo":"{0.18658892128279883, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18658892128279883, 0.6962962962962963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23032069970845481, 0.46666666666666667}","curveMode":4,"curveTo":"{0.18950437317784258, 0.59999999999999998}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23032069970845481, 0.46666666666666667}"}]},{"_class":"shapePath","do_objectID":"1DD08A89-F5E1-4759-BC68-970CDE1390AE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.328125,"width":3.375,"x":1.3125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16203703703703703, 0.087248322147651006}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 0}","curveMode":3,"curveTo":"{0.58796296296296291, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69444444444444442, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":3,"curveTo":"{1, 0.17449664429530201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.37583892617449666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17129629629629631, 1}","curveMode":4,"curveTo":"{0.33796296296296297, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.17129629629629631, 1}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"A03BBFAC-785E-4EBE-8835-126316D10DD3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":12,"x":233,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"9779379B-F243-4E3E-A479-CC32C2B4249B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0.6117999999999881,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"26D56A56-BB03-4CD7-853A-39CB11A85A80","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"68D470DE-05A0-42CB-AF00-70B6A8CFD876","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.25,"x":0.375,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98768197088465848}","curveMode":2,"curveTo":"{1, 0.99776035834266519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38942307692307693, 0.84210526315789469}","curveMode":4,"curveTo":"{1, 0.98544232922732367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.96864501679731241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.32586786114221722}","curveMode":3,"curveTo":"{0.25, 0.6528555431131019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015677491601343786}","curveMode":4,"curveTo":"{0.41346153846153844, 0.1522956326987682}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94230769230769229, 0.026875699888017916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0033594624860022394}","curveMode":2,"curveTo":"{1, 0.013437849944008958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91346153846153844, 0}","curveMode":3,"curveTo":"{0.98076923076923073, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052884615384615384, 0.3057110862262038}","curveMode":3,"curveTo":"{0.52403846153846156, 0.0683090705487122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27403846153846156, 0.1948488241881299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57782754759238519}","curveMode":2,"curveTo":"{0, 0.41657334826427772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54326923076923073, 0.93505039193729}","curveMode":3,"curveTo":"{0.04807692307692308, 0.69876819708846583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28365384615384615, 0.81187010078387456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98076923076923073, 1}","curveMode":3,"curveTo":"{0.91346153846153844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 1}"}]}]}]},{"_class":"group","do_objectID":"1DF47CD3-0926-4732-BFC8-C9420F765DCA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":5.036036999999993,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"94F615B0-70B9-4C8F-908F-CEAAE9FF80ED","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"8D02249B-6066-4418-9FB5-FD8AE05D59A9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4B506953-2C90-4FC9-9262-80A28B769086","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"DD5264CE-4A20-4548-91B5-30CB2797BF3D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"41490667-7DDD-4AC7-A614-D873155CA352","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":9,"x":244,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"3003F339-57D4-4B45-AAD8-8AC07D1B0691","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":8,"x":0.2273950000000013,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-5-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"5DA4A55B-4D2D-439F-A41B-2F34C47ACB68","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":8,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"15FC391A-4BA7-4071-9CD4-04C4B4E9A015","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":6.828125,"x":0.265625,"y":0.984375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83066361556064072, 0.16962025316455695}","curveMode":4,"curveTo":"{0.81006864988558347, 0.22278481012658227}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.81006864988558347, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.070886075949367092}","curveMode":4,"curveTo":"{0.86498855835240274, 0.073417721518987344}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95194508009153322, 0.0050632911392405064}","curveMode":4,"curveTo":"{1, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79633867276887871, 0.0075949367088607592}","curveMode":2,"curveTo":"{0.89244851258581237, 0.0075949367088607592}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84668192219679639, 0.0075949367088607592}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66819221967963383, 0}","curveMode":4,"curveTo":"{0.70251716247139584, 0.0025316455696202532}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66819221967963383, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74370709382151035, 0.073417721518987344}","curveMode":4,"curveTo":"{0.66819221967963383, 0.070886075949367092}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.66819221967963383, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76659038901601828, 0.18734177215189873}","curveMode":3,"curveTo":"{0.76659038901601828, 0.1240506329113924}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76659038901601828, 0.16708860759493671}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75286041189931352, 0.22278481012658227}","curveMode":4,"curveTo":"{0.76201372997711669, 0.19746835443037974}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.75286041189931352, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54462242562929064, 0.79746835443037978}","curveMode":1,"curveTo":"{0.54462242562929064, 0.79746835443037978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54462242562929064, 0.79746835443037978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30434782608695654, 0.13924050632911392}","curveMode":4,"curveTo":"{0.31578947368421051, 0.16708860759493671}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.31578947368421051, 0.16708860759493671}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30434782608695654, 0.070886075949367092}","curveMode":3,"curveTo":"{0.30434782608695654, 0.13417721518987341}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30434782608695654, 0.12911392405063291}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42105263157894735, 0.070886075949367092}","curveMode":4,"curveTo":"{0.38443935926773454, 0.070886075949367092}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42105263157894735, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35926773455377575, 0.0025316455696202532}","curveMode":4,"curveTo":"{0.42105263157894735, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42105263157894735, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14187643020594964, 0.0075949367088607592}","curveMode":3,"curveTo":"{0.24485125858123569, 0.0075949367088607592}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19908466819221968, 0.0075949367088607592}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":4,"curveTo":"{0.061784897025171627, 0.0050632911392405064}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12814645308924486, 0.070886075949367092}","curveMode":4,"curveTo":"{0, 0.070886075949367092}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.070886075949367092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16247139588100687, 0.15443037974683543}","curveMode":4,"curveTo":"{0.13729977116704806, 0.083544303797468356}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.16247139588100687, 0.15443037974683543}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46910755148741418, 0.98734177215189878}","curveMode":4,"curveTo":"{0.45766590389016021, 0.95696202531645569}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.45766590389016021, 0.95696202531645569}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52631578947368418, 1}","curveMode":2,"curveTo":"{0.47368421052631576, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50114416475972545, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54462242562929064, 0.95696202531645569}","curveMode":4,"curveTo":"{0.53546910755148747, 0.97974683544303798}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.54462242562929064, 0.95696202531645569}"}]}]}]}]},{"_class":"group","do_objectID":"8AB017E7-9C9E-4330-AA8D-466216412FC1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":251,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C587AD33-1E95-40B7-99AE-3A6B2682EA77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.1998199999999883,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D8B250D9-962C-49DD-A23F-741EFBFC08D2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"27BEEBF8-48CA-458C-B28E-2138B4715B25","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"476A9233-11DB-476C-ADBF-AD2B57DDAD64","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"483F7A6B-4D80-48DE-8FF6-EC24EE4CF9E4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"5B6BC0C3-EA59-4BD1-A01E-7B2C04CB439A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":11,"x":257,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"757B4070-415B-4C68-B43F-AD5503D68BDF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":6,"x":0.3911770000000274,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-6-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"95E2392E-F38C-4E77-8934-4D73E37B7967","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9184ABEF-DFC6-468C-8F7C-EC83EA4E89AB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":4.6875,"x":0.390625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41333333333333333, 0.25063291139240507}","curveMode":4,"curveTo":"{0.45666666666666667, 0.15189873417721519}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41333333333333333, 0.25063291139240507}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41333333333333333, 0}","curveMode":1,"curveTo":"{0.41333333333333333, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.41333333333333333, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.025316455696202531}","curveMode":1,"curveTo":"{0, 0.025316455696202531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.025316455696202531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20999999999999999, 0.096202531645569619}","curveMode":4,"curveTo":"{0, 0.096202531645569619}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.096202531645569619}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23333333333333334, 0.22278481012658227}","curveMode":4,"curveTo":"{0.23333333333333334, 0.11139240506329114}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23333333333333334, 0.22278481012658227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23333333333333334, 0.92911392405063287}","curveMode":4,"curveTo":"{0.23333333333333334, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.23333333333333334, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.92911392405063287}","curveMode":4,"curveTo":"{0.20000000000000001, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11666666666666667, 0.99746835443037973}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46000000000000002, 0.9924050632911392}","curveMode":3,"curveTo":"{0.25666666666666665, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34000000000000002, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71666666666666667, 1}","curveMode":4,"curveTo":"{0.59666666666666668, 0.9924050632911392}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71666666666666667, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71666666666666667, 0.92911392405063287}","curveMode":1,"curveTo":"{0.71666666666666667, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.71666666666666667, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43333333333333335, 0.92911392405063287}","curveMode":4,"curveTo":"{0.65333333333333332, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.65333333333333332, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42999999999999999, 0.82278481012658233}","curveMode":4,"curveTo":"{0.42999999999999999, 0.90379746835443042}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.42999999999999999, 0.82278481012658233}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42999999999999999, 0.25063291139240507}","curveMode":4,"curveTo":"{0.42999999999999999, 0.47594936708860758}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42999999999999999, 0.47594936708860758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80000000000000004, 0.050632911392405063}","curveMode":3,"curveTo":"{0.55333333333333334, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78000000000000003, 0.050632911392405063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80333333333333334, 0.055696202531645568}","curveMode":4,"curveTo":"{0.80666666666666664, 0.050632911392405063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81333333333333335, 0.053164556962025315}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74333333333333329, 0.20506329113924052}","curveMode":2,"curveTo":"{0.74333333333333329, 0.081012658227848103}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74333333333333329, 0.14177215189873418}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92666666666666664, 0.23797468354430379}","curveMode":3,"curveTo":"{0.80666666666666664, 0.23797468354430379}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87333333333333329, 0.23797468354430379}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.065822784810126586}","curveMode":2,"curveTo":"{1, 0.21012658227848102}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.13924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56333333333333335, 0}","curveMode":3,"curveTo":"{0.90666666666666662, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78000000000000003, 0}"}]}]}]},{"_class":"group","do_objectID":"E80CBDEF-7452-4751-99CD-5DE4A33F8D61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":5.857257000000004,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"016263A0-FE14-4FE3-A349-16049C93EFAF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B815F80B-B2B1-43ED-A9ED-C74A4AA37D1C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.234375,"x":0.796875,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42217245240761481}","curveMode":2,"curveTo":"{1, 0.58454647256438974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45893719806763283, 0.064949608062709968}","curveMode":3,"curveTo":"{0.95169082125603865, 0.30123180291153417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71497584541062797, 0.18812989921612541}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.014492753623188406, 0}","curveMode":3,"curveTo":"{0.086956521739130432, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013437849944008958}","curveMode":2,"curveTo":"{0, 0.0044792833146696529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50241545893719808, 0.13213885778275475}","curveMode":4,"curveTo":"{0, 0.015677491601343786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082125603864734303, 0.033594624860022397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74879227053140096, 0.67077267637178051}","curveMode":3,"curveTo":"{0.74879227053140096, 0.29115341545352741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74879227053140096, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98544232922732367}","curveMode":4,"curveTo":"{0.58937198067632846, 0.84770436730123178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.057971014492753624, 0.97312430011198203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99664053751399773}","curveMode":2,"curveTo":"{0, 0.98768197088465848}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086956521739130432, 1}","curveMode":3,"curveTo":"{0.014492753623188406, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9468599033816425, 0.69540873460246355}","curveMode":3,"curveTo":"{0.47342995169082125, 0.93281075027995519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72946859903381644, 0.80515117581187012}"}]}]}]}]},{"_class":"group","do_objectID":"D6675FE3-2917-4CA2-9A0B-15B7C870BC5F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9,"width":7,"x":275,"y":4},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"1EB0F45C-CBF9-4D5A-A3DD-D967D9C9688A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0.2683999999999855,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"1FF75F00-F713-4F8F-9ACD-E6F051D2522F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"7F668829-A973-4CFB-8D4A-1AE6FC4088A6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0.640625,"y":0.828125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F3A806F1-3F53-48A4-9227-1B241EF57B47","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.328125,"width":5.359375,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44314868804664725, 0.46666666666666667}","curveMode":4,"curveTo":"{0.36734693877551022, 0.46666666666666667}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36734693877551022, 0.46666666666666667}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94752186588921283, 0.34814814814814815}","curveMode":3,"curveTo":"{0.63556851311953355, 0.46172839506172841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76676384839650147, 0.4148148148148148}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96209912536443154, 0.091358024691358022}","curveMode":3,"curveTo":"{0.96209912536443154, 0.21975308641975308}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96209912536443154, 0.18765432098765433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39358600583090381, 0}","curveMode":3,"curveTo":"{0.86297376093294464, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68221574344023328, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.8246913580246914}","curveMode":3,"curveTo":"{0, 0.21481481481481482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.59999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78134110787172006, 1}","curveMode":3,"curveTo":"{0.15451895043731778, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40816326530612246, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72592592592592597}","curveMode":3,"curveTo":"{1, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7382716049382716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95626822157434399, 0.71111111111111114}","curveMode":2,"curveTo":"{0.98542274052478129, 0.71111111111111114}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96793002915451898, 0.71111111111111114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7288629737609329, 0.95061728395061729}","curveMode":4,"curveTo":"{0.95043731778425655, 0.71604938271604934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93586005830903785, 0.73333333333333328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2099125364431487, 0.95061728395061729}","curveMode":3,"curveTo":"{0.44606413994169097, 0.95061728395061729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4139941690962099, 0.95061728395061729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18658892128279883, 0.66913580246913584}","curveMode":3,"curveTo":"{0.18658892128279883, 0.76543209876543206}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18658892128279883, 0.6962962962962963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23032069970845481, 0.46666666666666667}","curveMode":4,"curveTo":"{0.18950437317784258, 0.59999999999999998}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.23032069970845481, 0.46666666666666667}"}]},{"_class":"shapePath","do_objectID":"7AD265AF-CCBB-4AC5-A74F-AD76A854AEAB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.328125,"width":3.375,"x":1.3125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.16203703703703703, 0.087248322147651006}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88888888888888884, 0}","curveMode":3,"curveTo":"{0.58796296296296291, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69444444444444442, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":3,"curveTo":"{1, 0.17449664429530201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.37583892617449666}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17129629629629631, 1}","curveMode":4,"curveTo":"{0.33796296296296297, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.17129629629629631, 1}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"2383E0D2-568F-41E2-9581-CF1BF12403D4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":24,"x":282,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"9BF5EE46-02AE-4C13-AE32-DE963A03D75A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0.7629999999999768,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"AABBCD24-372A-4572-8497-2348EDE673CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D928FAE2-3F52-4C37-9BCA-E5F7F1BB896D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.25,"x":0.375,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98768197088465848}","curveMode":2,"curveTo":"{1, 0.99776035834266519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38942307692307693, 0.84210526315789469}","curveMode":4,"curveTo":"{1, 0.98544232922732367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.92307692307692313, 0.96864501679731241}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25, 0.32586786114221722}","curveMode":3,"curveTo":"{0.25, 0.6528555431131019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015677491601343786}","curveMode":4,"curveTo":"{0.41346153846153844, 0.1522956326987682}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94230769230769229, 0.026875699888017916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0033594624860022394}","curveMode":2,"curveTo":"{1, 0.013437849944008958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91346153846153844, 0}","curveMode":3,"curveTo":"{0.98076923076923073, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052884615384615384, 0.3057110862262038}","curveMode":3,"curveTo":"{0.52403846153846156, 0.0683090705487122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27403846153846156, 0.1948488241881299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57782754759238519}","curveMode":2,"curveTo":"{0, 0.41657334826427772}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54326923076923073, 0.93505039193729}","curveMode":3,"curveTo":"{0.04807692307692308, 0.69876819708846583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28365384615384615, 0.81187010078387456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.98076923076923073, 1}","curveMode":3,"curveTo":"{0.91346153846153844, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95673076923076927, 1}"}]}]}]},{"_class":"group","do_objectID":"06656D32-7763-459A-8222-7CB23CA9C612","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":4,"x":5.187236999999982,"y":1.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-13-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"AE9C1A3F-115B-45EF-A676-9B0B282EB933","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"97E21632-1483-4484-8DC9-9C10CD16AA9A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.6875,"width":3.109375,"x":0.453125,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64824120603015079, 0}","curveMode":1,"curveTo":"{0.64824120603015079, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64824120603015079, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.016129032258064516}","curveMode":1,"curveTo":"{0, 0.016129032258064516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.016129032258064516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3165829145728643, 0.061290322580645158}","curveMode":4,"curveTo":"{0, 0.061290322580645158}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.061290322580645158}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35175879396984927, 0.14193548387096774}","curveMode":4,"curveTo":"{0.35175879396984927, 0.070967741935483872}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35175879396984927, 0.14193548387096774}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35175879396984927, 0.95483870967741935}","curveMode":4,"curveTo":"{0.35175879396984927, 0.89032258064516134}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35175879396984927, 0.89032258064516134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95483870967741935}","curveMode":4,"curveTo":"{0.30150753768844218, 0.95483870967741935}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.95483870967741935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15075376884422109, 0.99838709677419357}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.61306532663316582, 0.99516129032258061}","curveMode":2,"curveTo":"{0.38693467336683418, 0.99516129032258061}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50251256281407031, 0.99516129032258061}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.83417085427135673, 0.99838709677419357}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69849246231155782, 0.95483870967741935}","curveMode":4,"curveTo":"{1, 0.95483870967741935}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.95483870967741935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64824120603015079, 0.89032258064516134}","curveMode":4,"curveTo":"{0.64824120603015079, 0.95483870967741935}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64824120603015079, 0.89032258064516134}"}]}]}]},{"_class":"group","do_objectID":"99EE9C74-C5A7-43F4-BF46-0ED1E52E6BED","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":4,"x":9.063286000000005,"y":1.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-14-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B826DDCC-AB1B-4D1B-AC84-DD288E730C50","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":4,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"3AA1E93E-11CF-4225-BDE3-6BA28DD1345C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.328125,"width":3,"x":0.453125,"y":0.671875},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AF8C7233-5F75-4F5F-ADC7-BAB780BA9B1C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.171875,"width":3,"x":0,"y":3.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.671875, 0}","curveMode":1,"curveTo":"{0.671875, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.671875, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333332, 0.025316455696202531}","curveMode":1,"curveTo":"{0.020833333333333332, 0.025316455696202531}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333332, 0.025316455696202531}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32291666666666669, 0.096202531645569619}","curveMode":4,"curveTo":"{0.020833333333333332, 0.096202531645569619}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.020833333333333332, 0.096202531645569619}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36458333333333331, 0.22025316455696203}","curveMode":4,"curveTo":"{0.36458333333333331, 0.10886075949367088}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.36458333333333331, 0.22025316455696203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36458333333333331, 0.92911392405063287}","curveMode":4,"curveTo":"{0.36458333333333331, 0.82784810126582276}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.36458333333333331, 0.82784810126582276}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.92911392405063287}","curveMode":4,"curveTo":"{0.3125, 0.92911392405063287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15104166666666666, 0.99746835443037973}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67708333333333337, 0.9924050632911392}","curveMode":3,"curveTo":"{0.40104166666666669, 0.9924050632911392}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.515625, 0.9924050632911392}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.83854166666666663, 0.99746835443037973}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69270833333333337, 0.92911392405063287}","curveMode":4,"curveTo":"{1, 0.92911392405063287}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.92911392405063287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.671875, 0.83037974683544302}","curveMode":4,"curveTo":"{0.671875, 0.91898734177215191}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.671875, 0.83037974683544302}"}]},{"_class":"shapePath","do_objectID":"10593F50-AAB8-451E-8EDF-DE1975709A25","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.46875,"width":1.484375,"x":0.59375,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.19148936170212766}","curveMode":3,"curveTo":"{1, 0.7978723404255319}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21052631578947367, 0}","curveMode":3,"curveTo":"{0.75789473684210529, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49473684210526314, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.75531914893617025}","curveMode":3,"curveTo":"{0, 0.25531914893617019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75789473684210529, 1}","curveMode":3,"curveTo":"{0.21052631578947367, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49473684210526314, 1}"}]}],"windingRule":0}]}]},{"_class":"group","do_objectID":"4B663664-B2D6-4D40-9B1B-5220C3A874DC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":5,"x":12.93933600000003,"y":1.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-15-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"2E3AA093-CAF6-4FF9-9D47-E8F6B2C9D6AA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C8A017DB-A952-439E-AA0E-692FE591949D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.84375,"width":4.53125,"x":0.453125,"y":0.15625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43793103448275861, 0.3888888888888889}","curveMode":1,"curveTo":"{0.43793103448275861, 0.3888888888888889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.43793103448275861, 0.3888888888888889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43793103448275861, 0.10000000000000001}","curveMode":4,"curveTo":"{0.43793103448275861, 0.2253968253968254}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.43793103448275861, 0.2253968253968254}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73103448275862071, 0.031746031746031744}","curveMode":3,"curveTo":"{0.58620689655172409, 0.031746031746031744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72068965517241379, 0.031746031746031744}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78620689655172415, 0.047619047619047616}","curveMode":4,"curveTo":"{0.77931034482758621, 0.031746031746031744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82413793103448274, 0.041269841269841269}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73103448275862071, 0.13333333333333333}","curveMode":2,"curveTo":"{0.73103448275862071, 0.066666666666666666}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73103448275862071, 0.10158730158730159}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9517241379310345, 0.16190476190476191}","curveMode":2,"curveTo":"{0.77931034482758621, 0.16190476190476191}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8655172413793103, 0.16190476190476191}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.047619047619047616}","curveMode":3,"curveTo":"{1, 0.13333333333333333}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.10000000000000001}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50689655172413794, 0}","curveMode":3,"curveTo":"{0.88620689655172413, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72068965517241379, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24482758620689654, 0.2253968253968254}","curveMode":4,"curveTo":"{0.24482758620689654, 0.076190476190476197}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24482758620689654, 0.2253968253968254}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24482758620689654, 0.3888888888888889}","curveMode":1,"curveTo":"{0.24482758620689654, 0.3888888888888889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24482758620689654, 0.3888888888888889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3888888888888889}","curveMode":1,"curveTo":"{0, 0.3888888888888889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3888888888888889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.43333333333333335}","curveMode":1,"curveTo":"{0, 0.43333333333333335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.43333333333333335}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24482758620689654, 0.43333333333333335}","curveMode":1,"curveTo":"{0.24482758620689654, 0.43333333333333335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24482758620689654, 0.43333333333333335}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24482758620689654, 0.9555555555555556}","curveMode":4,"curveTo":"{0.24482758620689654, 0.89206349206349211}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.24482758620689654, 0.89206349206349211}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0034482758620689655, 0.9555555555555556}","curveMode":4,"curveTo":"{0.2103448275862069, 0.9555555555555556}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0034482758620689655, 0.9555555555555556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12413793103448276, 0.99841269841269842}","curveMode":4,"curveTo":"{0.0034482758620689655, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0034482758620689655, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47931034482758622, 0.99523809523809526}","curveMode":3,"curveTo":"{0.26896551724137929, 0.99523809523809526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35517241379310344, 0.99523809523809526}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74827586206896557, 1}","curveMode":4,"curveTo":"{0.62413793103448278, 0.99523809523809526}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.74827586206896557, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74827586206896557, 0.9555555555555556}","curveMode":1,"curveTo":"{0.74827586206896557, 0.9555555555555556}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74827586206896557, 0.9555555555555556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45517241379310347, 0.9555555555555556}","curveMode":4,"curveTo":"{0.6827586206896552, 0.9555555555555556}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6827586206896552, 0.9555555555555556}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44827586206896552, 0.88888888888888884}","curveMode":4,"curveTo":"{0.44827586206896552, 0.93968253968253967}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.44827586206896552, 0.88888888888888884}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44827586206896552, 0.43333333333333335}","curveMode":1,"curveTo":"{0.44827586206896552, 0.43333333333333335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44827586206896552, 0.43333333333333335}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80000000000000004, 0.43333333333333335}","curveMode":1,"curveTo":"{0.80000000000000004, 0.43333333333333335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.80000000000000004, 0.43333333333333335}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80000000000000004, 0.3888888888888889}","curveMode":1,"curveTo":"{0.80000000000000004, 0.3888888888888889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.80000000000000004, 0.3888888888888889}"}]}]}]},{"_class":"group","do_objectID":"C8DB8F7B-D8CE-47C3-8FC1-CB13AB810E9D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":17.20591899999999,"y":4.752000000000001},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"366F9222-EC1D-4F25-890C-603110BD1FDA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":8,"width":6,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"CD06640A-3A03-44B4-916A-46A7A8E1E1EE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0.390625,"y":0.75},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1404FA69-0178-4963-B908-98C84535D2A9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.421875,"width":3.3125,"x":1.171875,"y":0.3125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.02358490566037736, 0.14193548387096774}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95754716981132071, 0}","curveMode":3,"curveTo":"{0.37735849056603776, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52358490566037741, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{1, 0.77419354838709675}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"36109FF9-B920-475E-BA2D-305521852CE9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.40625,"width":5.40625,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.47317073170731705}","curveMode":4,"curveTo":"{0.2138728323699422, 0.551219512195122}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2138728323699422, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99132947976878616, 0.47317073170731705}","curveMode":4,"curveTo":"{0.93352601156069359, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93352601156069359, 0.47317073170731705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.21219512195121951}","curveMode":3,"curveTo":"{1, 0.47317073170731705}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.42682926829268292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23699421965317918, 0}","curveMode":3,"curveTo":"{0.85838150289017345, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53757225433526012, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.78780487804878052}","curveMode":3,"curveTo":"{0, 0.22439024390243903}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4975609756097561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88150289017341044, 1}","curveMode":3,"curveTo":"{0.27167630057803466, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56647398843930641, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.69512195121951215}","curveMode":3,"curveTo":"{1, 0.75853658536585367}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71707317073170729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94219653179190754, 0.69024390243902434}","curveMode":3,"curveTo":"{0.97687861271676302, 0.69024390243902434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96531791907514453, 0.69024390243902434}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84104046242774566, 0.94390243902439019}","curveMode":4,"curveTo":"{0.93641618497109824, 0.70243902439024386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93063583815028905, 0.7219512195121951}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45375722543352603, 0.94390243902439019}","curveMode":3,"curveTo":"{0.60982658959537572, 0.94390243902439019}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58381502890173409, 0.94390243902439019}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2138728323699422, 0.69512195121951215}","curveMode":4,"curveTo":"{0.34971098265895956, 0.88048780487804879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29190751445086704, 0.80000000000000004}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"9DD3F3F3-FD63-46C5-91AF-3DB943F2B5F8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":6,"x":305,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"E8AD5B8A-3A2B-4A56-96C0-EBA880A91BAE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0.3972759999999766,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"039DD3E2-1028-42C4-901D-18BD0E0B30BA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":5,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5AF1C45A-A8B2-427E-9D3A-07D61DE9BDE0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":3.234375,"x":0.796875,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42217245240761481}","curveMode":2,"curveTo":"{1, 0.58454647256438974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45893719806763283, 0.064949608062709968}","curveMode":3,"curveTo":"{0.95169082125603865, 0.30123180291153417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71497584541062797, 0.18812989921612541}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.014492753623188406, 0}","curveMode":3,"curveTo":"{0.086956521739130432, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013437849944008958}","curveMode":2,"curveTo":"{0, 0.0044792833146696529}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010078387458006719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50241545893719808, 0.13213885778275475}","curveMode":4,"curveTo":"{0, 0.015677491601343786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.082125603864734303, 0.033594624860022397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74879227053140096, 0.67077267637178051}","curveMode":3,"curveTo":"{0.74879227053140096, 0.29115341545352741}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74879227053140096, 0.50055991041433368}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98544232922732367}","curveMode":4,"curveTo":"{0.58937198067632846, 0.84770436730123178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.057971014492753624, 0.97312430011198203}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99664053751399773}","curveMode":2,"curveTo":"{0, 0.98768197088465848}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98992161254199329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086956521739130432, 1}","curveMode":3,"curveTo":"{0.014492753623188406, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043478260869565216, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9468599033816425, 0.69540873460246355}","curveMode":3,"curveTo":"{0.47342995169082125, 0.93281075027995519}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72946859903381644, 0.80515117581187012}"}]}]}]}]},{"_class":"group","do_objectID":"FD94817E-9CC9-41D6-9898-D7BB5718E182","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":9,"x":321,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C04D1518-21CA-432D-899F-4F661AE03BEC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":2,"x":0.1188000000000216,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"9CEC1215-2BAC-448F-89BE-872B89E68145","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":2,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"919B9756-417E-4419-AACE-90C1178207F9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.484375,"width":1.46875,"x":0.203125,"y":0.515625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23157894736842105}","curveMode":2,"curveTo":"{1, 0.77894736842105261}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50526315789473686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22340425531914893, 0}","curveMode":2,"curveTo":"{0.77659574468085102, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77894736842105261}","curveMode":2,"curveTo":"{0, 0.23157894736842105}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50526315789473686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77659574468085102, 1}","curveMode":2,"curveTo":"{0.22340425531914893, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"}]}]}]},{"_class":"group","do_objectID":"C36B20F0-F40F-45B9-A193-DA78317DE179","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":2,"x":6.322709999999972,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"84C1D3EE-B51D-46E7-A740-EB3683BA455E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":2,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F6BE9ACD-F2BD-472F-9674-494E509D9725","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.484375,"width":1.46875,"x":0.203125,"y":0.515625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23157894736842105}","curveMode":2,"curveTo":"{1, 0.77894736842105261}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50526315789473686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22340425531914893, 0}","curveMode":2,"curveTo":"{0.77659574468085102, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77894736842105261}","curveMode":2,"curveTo":"{0, 0.23157894736842105}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50526315789473686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77659574468085102, 1}","curveMode":2,"curveTo":"{0.22340425531914893, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"}]}]}]}]},{"_class":"group","do_objectID":"134919A6-44C9-478A-BF14-048367FB8883","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":3,"x":333,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"5401B139-B783-4620-B406-4F0AECCF0BC9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":2,"x":0.5126730000000066,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-2-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"95E551A5-604C-4827-B0CB-0901260C9CF2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":2,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph1-2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A3C32FDF-CA50-448F-AD61-C2C998557976","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.484375,"width":1.46875,"x":0.203125,"y":0.515625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.23157894736842105}","curveMode":2,"curveTo":"{1, 0.77894736842105261}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50526315789473686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22340425531914893, 0}","curveMode":2,"curveTo":"{0.77659574468085102, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77894736842105261}","curveMode":2,"curveTo":"{0, 0.23157894736842105}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50526315789473686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77659574468085102, 1}","curveMode":2,"curveTo":"{0.22340425531914893, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"}]}]}]}]},{"_class":"group","do_objectID":"999EEFD5-0CC4-4FE7-938A-7411E4C44479","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":4,"x":336,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"FD2AA67E-1044-41E7-951C-E321D9650C49","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":3,"x":0.3910000000000196,"y":0.7520000000000007},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-16-link","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"74B2ACCD-24D5-4AD6-94F8-8EB9AA3957CD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":3,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"glyph0-16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"EC0FDF56-109A-4C59-929C-94B0CAA1C13A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13.953125,"width":1.90625,"x":0.3125,"y":0.53125},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":0},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.040313549832026875}","curveMode":1,"curveTo":"{0, 0.040313549832026875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.040313549832026875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70491803278688525, 0.040313549832026875}","curveMode":1,"curveTo":"{0.70491803278688525, 0.040313549832026875}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.70491803278688525, 0.040313549832026875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70491803278688525, 0.96080627099664051}","curveMode":1,"curveTo":"{0.70491803278688525, 0.96080627099664051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.70491803278688525, 0.96080627099664051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.96080627099664051}","curveMode":1,"curveTo":"{0, 0.96080627099664051}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.96080627099664051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}]}]}]}]},{"_class":"rectangle","do_objectID":"D0FB5D18-9E0A-4D8F-A233-4C3212E48F45","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":97,"width":305,"x":0,"y":91},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.17,"blue":0.6549019607843137,"green":0.7137254901960784,"red":0.5294117647058824},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"EA0A5BEC-726E-4E35-8BDA-543935D162DE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":322,"x":13,"y":102},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i never broke a bone","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"i never broke a bone in my body ever in my life\ni am a stunt double as my second job\ni read twenty books a year\ni was raised in a single parent household\ni only eat kosher","attributes":[{"_class":"stringAttribute","location":0,"length":171,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {282, 71}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"372FBDBB-EF4D-48DB-B9DD-85A94EC75A33","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":110,"x":417,"y":98},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"persona-encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"persona-encoder","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {90, 11}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"F91E2D5C-8CDF-4309-A29F-E09F303B7ABA","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":129,"x":304,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -70.500000000000085}","curveMode":1,"curveTo":"{1, -70.500000000000085}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"AB41878D-1926-4E2D-AC74-C44E5CFFAD2A","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":30,"x":403,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.299999999999998, 0.74999999999999944}","curveMode":1,"curveTo":"{-3.299999999999998, 0.74999999999999944}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9865841666666666, -34.75}","curveMode":1,"curveTo":"{0.9865841666666666, -34.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9865841666666666, 0.74999999999999944}"}]},{"_class":"shapePath","do_objectID":"2BB492D8-9B21-4063-B1AB-7D98D1FB80C7","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":80,"x":366,"y":37},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.61249999999999971, 0.74999999999999944}","curveMode":1,"curveTo":"{-0.61249999999999971, 0.74999999999999944}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99496906249999983, -34.749999999999993}","curveMode":1,"curveTo":"{0.99496906249999983, -34.749999999999993}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99496906249999983, 0.74999999999999944}"}]},{"_class":"rectangle","do_objectID":"8541A1F4-A38C-4D65-A381-11BC2F05DF90","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":403,"x":0,"y":205},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.17,"blue":0.6549019607843137,"green":0.7137254901960784,"red":0.5294117647058824},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C08D4056-A805-4F19-81D0-69DA73B68431","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":380,"x":13,"y":220},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"A: hello there , how","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"A: hello there , how are you today ?\nB: hello ! how has your day been ?\nA: great so far preparing my kindergarten lesson for tomorrow .","attributes":[{"_class":"stringAttribute","location":0,"length":135,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {377, 41}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"12AFE491-2558-466B-8196-130A940F6DA3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":123,"x":405,"y":198},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conversation-encoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conversation-encoder","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {121, 10}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"group","do_objectID":"89ED2209-B51C-4F09-B574-03099331D163","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":51,"width":319,"x":639,"y":121},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"51BFD0EC-989F-4818-A484-47692904D448","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":51,"width":281,"x":38,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.17,"blue":0.5411764705882353,"green":0.8156862745098039,"red":0.9686274509803922},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C4E25D5B-C746-4533-8EBE-DA5E8C61CFF9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":253,"x":55,"y":20},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"that is great ! i am","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"shadows":[{"_class":"shadow","isEnabled":false,"blurRadius":4,"color":{"_class":"color","alpha":0.5,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"offsetX":0,"offsetY":2,"spread":0}],"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"that is great ! i am a @persona @persona .","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":23,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.02745098039215686,"green":0.5411764705882353,"red":0.9607843137254902},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":31,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":32,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.4980392156862745,"red":0.08235294117647059},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":40,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {251, 11}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"shapePath","do_objectID":"E597CEC9-9F37-419A-A9A4-6DFE74311238","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":35.70272529075179,"x":-4.973799150320701e-14,"y":25.00000000000006},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.50000000000005684}","curveMode":1,"curveTo":"{0, 0.50000000000005684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.50000000000005684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, -58.500000000000256}","curveMode":1,"curveTo":"{1, -58.500000000000256}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.49999999999994316}"}]}]},{"_class":"text","do_objectID":"9F14BBC2-7112-4E53-ADAA-C4BFB5FBEFE6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":110,"x":599,"y":98},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"sketch decoder","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"sketch decoder","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{13, 3}, {84, 9}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"5C751EB7-8C7A-46BD-87CE-F1C6FFFF978F","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":114,"x":492,"y":164},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067687913062779478, 0.77034526010078619}","curveMode":1,"curveTo":"{0.067687913062779478, 0.99173603198185112}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.067687913062779478, 0.99173603198185112}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0138032248293443, 0.98357964570974621}","curveMode":3,"curveTo":"{-0.20346228869589167, 1.008263968018152}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.61158486128794376, 0.99173603198184512}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99950947067531604, 0}","curveMode":1,"curveTo":"{0.64258615415962761, 0.082931942036291811}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99950947067531604, 0}"}]},{"_class":"shapePath","do_objectID":"8ADEE496-949C-49E6-A21C-DB89691281B4","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":2,"x":151,"y":59},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[2],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8705882352941177,"green":0.5058823529411764,"red":0.2980392156862745},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.8705882352941177,"green":0.5058823529411764,"red":0.2980392156862745},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-11.105098521399581, 0.84074491436875354}","curveMode":1,"curveTo":"{0.62499999999998546, 0.999999999999998}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62499999999998546, 0.999999999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87500000000001388, -0.9411764705882355}","curveMode":1,"curveTo":"{-19.55022484655742, -0.74723045091912477}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.87500000000001421, 0.014705882352940958}"}]},{"_class":"shapePath","do_objectID":"9820961F-279D-4C80-8B2E-AD1E7C5F5DEA","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":74,"x":500,"y":147},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, -14.902993511603206}","curveMode":1,"curveTo":"{0, 2.775557561562891e-17}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 2.775557561562891e-17}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000004, 1}","curveMode":1,"curveTo":"{0.44578924309003165, 6.58259128675651}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 1}"}]},{"_class":"shapePath","do_objectID":"6252B3BC-F6A1-4C76-9558-9C3B768490B6","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":85,"width":120,"x":487,"y":38},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2 Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15927961028544307, 0.16428320568443705}","curveMode":1,"curveTo":"{0, 0.0059515570934250894}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.0059515570934250894}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.83607676731848746, -0.0058823529411776709}","curveMode":2,"curveTo":"{0.42625439724021197, 0.0059515570934268389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63116558227934971, 3.4602076124581599e-05}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999933, 1.0000000000000073}","curveMode":1,"curveTo":"{0.82594627695211054, 0.82698216762216215}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999933, 1.0000000000000073}"}]},{"_class":"text","do_objectID":"4BD267EE-D6C2-4E64-B19E-BE6BD91D06F2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":110,"x":161,"y":69},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"select","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.8689990942028986,"green":0.5047785884175413,"red":0.2969963367687345},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"select","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.8689990942028986,"green":0.5047785884175413,"red":0.2969963367687345},"paragraphStyle":{"_class":"paragraphStyle","alignment":0,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {36, 9}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"66C009E5-2B3C-4191-BA5F-24051E3BC4FD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":65,"x":433,"y":222},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F8D956A5-A3CF-49A8-A059-83362765BCA9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":28,"x":452,"y":235},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LSTM","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"LSTM","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 3}, {23, 9}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"6F095AF2-3EC3-432C-96AC-3B3842A61806","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":65,"x":574,"y":123},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FC130F9E-A3B5-43B0-993C-103C1863FE5F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":28,"x":593,"y":136},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LSTM Copy 2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"LSTM","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 3}, {23, 9}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"32D4D26C-2213-4896-B1DE-04BB557EE67F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":65,"x":433,"y":123},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"1AA0596E-F0EA-47B5-A979-5DF25F112F40","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":28,"x":451,"y":136},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"LSTM Copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"LSTM","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 3}, {23, 9}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"DCA59AAC-B5B3-4713-89A6-4668F48E2B6C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":123,"x":405,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"memory-readout","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"memory-readout","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{19, 3}, {84, 11}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"60E831D2-99CE-486B-BC56-EECAE27F2073","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15,"width":123,"x":91,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"persona-memory","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"persona-memory","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{20, 5}, {84, 9}}","lineSpacingBehaviour":2,"textBehaviour":1}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"document":{"pageListCollapsed":1},"6881E518-F605-4E61-A5A8-71F562542528":{"scrollOrigin":"{271, 202}","zoomValue":1.974640301924261}}

==> meta.json <==
{"commit":"f4e56c65d61efa65dd63fd44515a6e4b855bdd9e","pagesAndArtboards":{"AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3":{"name":"Page 1","artboards":{"FD4BAE47-190A-43BD-86B3-80EC7BC87B8A":{"name":"Artboard"}}}},"version":116,"fonts":["Menlo-Regular","Menlo-Bold"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"f4e56c65d61efa65dd63fd44515a6e4b855bdd9e","appVersion":"53.2","build":72643,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":116,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.72643"],"appVersion":"53.2","build":72643}

==> pages/AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3.json <==
{"_class":"page","do_objectID":"AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"FD4BAE47-190A-43BD-86B3-80EC7BC87B8A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":800,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Artboard","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"rectangle","do_objectID":"D0FB5D18-9E0A-4D8F-A233-4C3212E48F45","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":97,"width":349,"x":-6,"y":-7.105427357601002e-15},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":10,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":10,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C08D4056-A805-4F19-81D0-69DA73B68431","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":225,"width":446,"x":354,"y":-11},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"hello , what are you","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"hello , what are you up to this afternoon ?\nnothing much . i am just thinking about my ex boyfriend .\nwell that doesn't sound like fun . i just got done walking 4 dogs for work\ncool . sounds like a fun job . do you like it ?\nyes i love dogs , 3 of my own . . what do you do ?\ni don't have a job . i am a college student .\nwhat are you studying ?\njust doing first year college . trying to figure it out .\nwhat kinds of things are you interested in ?\ni like going on long hikes and the beach .\ni also enjoy hiking . . olympics are my favorite to watch\nolympic hiking ? is that a sport ? if so , sign me up .\ni wish lol , i would love that as well . i enjoy watching all sports\nwhat is your favorite sport ?\nto watch , swimming ! to play , i'd say football","attributes":[{"_class":"stringAttribute","location":0,"length":753,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {446, 221}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"EA0A5BEC-726E-4E35-8BDA-543935D162DE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":75,"width":322,"x":8,"y":19},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"my favorite color is","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"my favorite color is orange\ni just broke up with boyfriend two months ago\ni turned 18 years old yesterday\ni like to go hiking in the mornings to see the sunset\ni have a pet fish","attributes":[{"_class":"stringAttribute","location":0,"length":177,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":15,"minimumLineHeight":15}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 3}, {319, 71}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"C4E25D5B-C746-4533-8EBE-DA5E8C61CFF9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":55,"width":277,"x":354,"y":227},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i like to @persona t","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"shadows":[{"_class":"shadow","isEnabled":false,"blurRadius":4,"color":{"_class":"color","alpha":0.5,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"offsetX":0,"offsetY":2,"spread":0}],"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.4980392156862745,"red":0.08235294117647059},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"\ni like to @persona the @persona and @persona .\n\n\ni like to see the mornings and sunset .","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.4980392156862745,"red":0.08235294117647059},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":1,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":11,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.611764705882353,"green":0.2823529411764706,"red":0.3215686274509804},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":19,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":24,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.02745098039215686,"green":0.5411764705882353,"red":0.9607843137254902},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":32,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":37,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.4980392156862745,"red":0.08235294117647059},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":45,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":60,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.611764705882353,"green":0.2823529411764706,"red":0.3215686274509804},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":63,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":68,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.02745098039215686,"green":0.5411764705882353,"red":0.9607843137254902},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":76,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":81,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Bold","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.4980392156862745,"red":0.08235294117647059},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}},{"_class":"stringAttribute","location":87,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Menlo-Regular","size":10}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle"}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {275, 45}}","lineSpacingBehaviour":2,"textBehaviour":0}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> user.json <==
{"document":{"pageListHeight":110,"pageListCollapsed":0},"D13BE433-7E55-4AAA-A16E-F53C666F03E0":{"scrollOrigin":"{368, 305}","zoomValue":1},"AC3A9DAB-CFA8-4415-BC69-C4D462BACFF3":{"scrollOrigin":"{95, 107}","zoomValue":1.204603935407499}}
